Cell agglomeration strategy for cut cells in eXtended discontinuous Galerkin methods

In this work, a cell agglomeration strategy for the cut cells arising in the extended discontinuous Galerkin (XDG) method is presented. Cut cells are a fundamental aspect of unfitted mesh approaches where complex geometries or interfaces separating sub-domains are embedded into Cartesian background grids to facilitate the mesh generation process. In such methods, arbitrary small cells occur due to the intersections of background cells with embedded geometries and lead to discretization difficulties due to their diminutive sizes. Furthermore, temporal evolutions of these geometries may lead to topological changes across different time steps. Both of these issues, i.e., small-cut cells and topological changes, can be addressed with a cell agglomeration technique. In this work, a comprehensive strategy for the typical issues associated with cell agglomeration in three-dimensional and multiprocessor simulations is provided. The proposed strategy is implemented into the open-source software package BoSSS and tested with 2- and 3-dimensional simulations of immersed boundary flows.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> data/2D_VanishingSphere_k1_Agg0.1/AggNoForA.csv <==
AggNo
8
8
0
8
20
20
12
8
16
8
8
8
16
8
0
16
16
20
4
0
8
8
0
16
16
8
8
0
8
12
4
4
8
8
8
16
8
8
0
0
8
8
4
12
4
0
0
8
8
8
0
8
8
0
4
4
4
0
0
0
8
8
0
0
0
0
0
4
4
4
0
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.1/AggNoForCombinedA.csv <==
AggNo
16
8
0
16
32
20
20
8
32
8
16
8
24
8
0
32
16
32
4
0
16
8
0
32
16
16
8
0
16
16
4
4
16
8
16
24
8
8
0
0
16
8
8
20
4
0
0
16
8
8
0
16
8
0
8
4
4
0
0
0
16
8
0
0
0
0
0
8
4
4
0
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,207169.986729099
1,63170.27995715203
2,140918.9876799123
3,73684.98684350384
4,36910.49712845558
5,23003.14109722393
6,91413.14329161587
7,72685.73157739906
8,120734.3397240668
9,157510.0355576143
10,127810.0890679328
11,67141.44033825421
12,35838.73494829312
13,76907.66060518946
14,128914.3316406394
15,54413.78444991761
16,30710.18957526313
17,86838.27664958645
18,137305.8747435222
19,106968.9389675996
20,55148.68304929783
21,35788.94611230933
22,131409.7361780438
23,62846.22854160822
24,33018.23202636756
25,200057.6443832729
26,63662.66355251471
27,108714.0538869989
28,46431.68381722389
29,26480.65350298944
30,111550.784959924
31,61607.12864761717
32,74258.09435792196
33,44726.00493834318
34,96093.86987780446
35,44537.76191706645
36,87908.71364411262
37,39381.65979831402
38,75428.19431594401
39,43855.9528699017
40,26799.49097722692
41,18354.13837882582
42,131646.876225206
43,53082.40701879016
44,254843.3206607586
45,73983.25528664765
46,37512.8656278277
47,25712.05028747441
48,16082.83768922646
49,11382.50031633377
50,102785.758098292
51,53174.78869968265
52,28615.08709578859
53,165634.5892459353
54,58919.4906170186
55,30413.00168348063
56,19048.67028427322
57,79406.19775886636
58,47820.45679290962
59,34094.04668253938
60,18286.14560443198
61,12169.40816678189
62,100478.6285510115
63,41736.27511550752
64,24029.83357743672
65,16340.16813959827
66,12159.66009729996
67,9620.18569017496
68,8215.005800083854
69,7766.60681329253
70,134567.9594254247
71,39555.07196541047
72,18430.80416236364
73,12247.22458554578
74,8908.514009308188
75,6920.419086141453
76,5864.092297237758
77,5454.192921494267
78,5320.091816507554
79,11863.98205192818


==> data/2D_VanishingSphere_k1_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,970.2502566602197
1,902.7835798808268
2,703.0909390935091
3,724.2937319471448
4,708.9122966062816
5,698.0582575043221
6,738.654435117705
7,739.5756527510504
8,718.9756786021882
9,1032.872606614143
10,982.3388487869119
11,903.7082443250852
12,895.1056898743478
13,801.7221316283536
14,788.5243028623074
15,776.8895641986431
16,776.2363762387699
17,793.8099096096561
18,791.8122923766244
19,764.9272232026963
20,796.1816196016172
21,804.6287667271633
22,828.8180570450671
23,839.6463511360691
24,814.1017165404538
25,860.7110216335783
26,833.5938698114699
27,846.4845699314301
28,1052.523783646352
29,825.8265389443499
30,847.2612518615898
31,875.3537990681147
32,846.6863442140146
33,847.8841853406452
34,878.0005241375485
35,855.0305103488789
36,1095.64512574637
37,1041.440817871841
38,873.0884124491531
39,888.5356295894865
40,862.911890113535
41,871.2723785621904
42,900.8520139074343
43,884.0061860808663
44,884.8669646542605
45,997.1029485999051
46,1007.512284294588
47,892.4875917374488
48,863.2459634179611
49,851.0240051852599
50,898.3551492617257
51,915.2520140888794
52,880.9335627317413
53,898.9428888697772
54,889.1412563408331
55,865.7243921956126
56,849.6717633592691
57,880.7490245508988
58,893.23979611338
59,904.8822413651347
60,874.2919377067815
61,860.7030220834547
62,900.6350884395033
63,882.3135379889378
64,864.2562923077587
65,876.2710290142878
66,884.327775370069
67,864.9009193617974
68,845.1302575771371
69,833.0675418411156
70,875.2722861728412
71,868.92394472529
72,853.9559838008494
73,840.7150942143132
74,829.1840923523727
75,820.0787823974586
76,820.1839470363336
77,820.2398017768537
78,820.2401387712164
79,791.2161600071449


==> data/2D_VanishingSphere_k1_Agg0.2/AggNoForA.csv <==
AggNo
24
8
8
8
20
20
28
12
24
16
16
8
16
16
8
16
16
28
20
4
12
8
8
16
16
24
8
8
8
12
12
4
12
8
16
16
16
8
8
0
8
8
12
12
12
4
0
8
8
8
8
8
8
8
4
4
4
4
0
0
8
8
8
0
0
0
0
4
4
4
4
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.2/AggNoForCombinedA.csv <==
AggNo
32
8
8
16
32
20
36
12
40
16
24
8
24
16
8
32
16
40
20
4
20
8
8
32
16
32
8
8
16
16
12
4
20
8
24
24
16
8
8
0
16
8
16
20
12
4
0
16
8
8
8
16
8
8
8
4
4
4
0
0
16
8
8
0
0
0
0
8
4
4
4
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,60822.47643718951
1,63144.15487195968
2,35485.66198311478
3,73672.1047481185
4,36904.41675206194
5,23004.45060162057
6,16464.83230475747
7,44183.88489983074
8,43497.99272218367
9,52191.1067602618
10,57732.80774650428
11,67153.34089810109
12,35844.81336559192
13,23119.76147844466
14,43387.11429010501
15,54419.8431417022
16,30712.06658959942
17,20237.94277225973
18,40493.45665990753
19,52822.40066229274
20,30970.49377362835
21,35793.50464548783
22,25541.31191777507
23,62861.61365583741
24,33026.40221252933
25,21186.75078906468
26,63676.28014039411
27,35911.32640235977
28,46433.64205800307
29,26481.84859396799
30,17787.62343182043
31,61620.93003495868
32,31811.53588883044
33,44730.92530630895
34,30444.95592387158
35,44542.01602084795
36,25449.02969805659
37,39381.57029445608
38,23107.7808997922
39,43862.64393675191
40,26803.06103431286
41,18357.51145690149
42,13258.8109981004
43,53092.13659979402
44,28940.81140359552
45,73262.49511358092
46,37515.30407179744
47,25716.31220324555
48,16084.34388901337
49,11383.86951484171
50,9015.467300848602
51,53177.31878991953
52,28617.27372617372
53,19233.5469466682
54,58921.92674932147
55,30414.23771838789
56,19050.57567849811
57,13472.65960235741
58,47821.63698317534
59,34095.32056429099
60,18287.14512593334
61,12169.97308596304
62,8855.555883517362
63,41738.54532088312
64,24030.21383958436
65,16340.20303055043
66,12159.9497329354
67,9620.406049038518
68,8215.393614491404
69,7766.936918786248
70,8894.82764839103
71,39556.43329957891
72,18431.27483314823
73,12247.5013490108
74,8908.653623207525
75,6920.533382841657
76,5864.258085234716
77,5457.242391384582
78,5324.241436006029
79,11865.02739460682


==> data/2D_VanishingSphere_k1_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,674.4273494445802
1,903.3055936047215
2,850.6318931267273
3,724.3843406766255
4,708.9781970984859
5,698.0244093262846
6,691.0088234659736
7,730.9018731114197
8,725.9532802607018
9,768.9168160918675
10,959.6621848068396
11,903.6603660125304
12,895.0636962086315
13,850.557922582868
14,803.1651854099815
15,776.7749585213905
16,776.104400840981
17,783.0455609291679
18,777.1443659965454
19,808.3482532874735
20,794.9425256428718
21,804.7116451258421
22,813.9361342251376
23,839.7164904424156
24,814.153848202824
25,795.1444492760008
26,833.8035976709991
27,847.3905749163764
28,1052.494563495889
29,826.0343404955825
30,808.9198721098508
31,875.3517560819384
32,846.0205957404908
33,847.972919646273
34,856.4223056082412
35,855.0546679949156
36,837.6076169971217
37,1041.371736951997
38,823.8245421841849
39,888.5748392062034
40,862.9807426970832
41,871.3933450254442
42,848.6506481539689
43,884.0447691680902
44,864.5389537107615
45,872.4005779645286
46,1007.410346528888
47,892.6282268277508
48,863.4071993616408
49,851.1971434486916
50,839.6028379663255
51,915.3496818326353
52,881.0520191989256
53,883.25114115156
54,889.2121891211095
55,865.782366947469
56,849.7591120107279
57,841.2325087231818
58,893.2593410115318
59,904.9087708677259
60,874.3063773445082
61,860.7186648762415
62,847.5850192754648
63,882.3040397258945
64,864.2384952888194
65,876.1935001752878
66,884.2535859927951
67,864.827958572341
68,845.0629180343209
69,833.0019033968704
70,840.9479303555269
71,868.8657135423936
72,853.8949130551437
73,840.6571035233501
74,829.1327811700179
75,820.1197981638389
76,820.2290553125979
77,820.2901683033331
78,820.3375655146614
79,791.2871359696826


==> data/2D_VanishingSphere_k1_Agg0.2/output.txt <==
File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 2.80e+01


File: MassMtxCondNo_data.csv
Minimum value: 5.32e+03
Maximum value: 7.37e+04


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 6.74e+02
Maximum value: 1.05e+03




==> data/2D_VanishingSphere_k1_Agg0.3/AggNoForA.csv <==
AggNo
32
24
8
16
20
20
28
20
28
24
24
16
16
16
16
24
16
28
20
20
12
8
8
24
16
24
24
8
16
12
12
12
12
12
16
24
16
8
8
8
8
8
12
20
12
12
4
8
8
8
8
16
8
8
12
4
4
4
4
0
8
8
8
8
0
0
0
4
4
4
4
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.3/AggNoForCombinedA.csv <==
AggNo
40
24
8
24
32
20
36
20
44
24
32
16
24
16
16
40
16
40
20
20
20
8
8
40
16
32
24
8
24
16
12
12
20
12
24
32
16
8
8
8
16
8
16
28
12
12
4
16
8
8
8
24
8
8
16
4
4
4
4
0
16
8
8
8
0
0
0
8
4
4
4
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,32942.44278811916
1,32455.00402570596
2,35469.75155898485
3,24703.84571826089
4,36899.67682781498
5,23008.2464969045
6,16469.83776705615
7,42473.96919258262
8,27980.86544797652
9,29968.59650997184
10,30014.75880086793
11,29616.30258249796
12,35855.54986761916
13,23123.71340544468
14,16457.27227293021
15,29732.09145944115
16,30716.83569030503
17,20238.86087248214
18,40501.99746339898
19,24086.33807924807
20,30973.37645220925
21,35796.09744555381
22,25543.81552147839
23,16281.80684018402
24,33035.54132209227
25,21190.72191159485
26,15216.65252720361
27,35919.42953875887
28,23528.01083435502
29,26483.99015545548
30,17788.70807853404
31,13068.50022149573
32,31814.46583111744
33,20955.70045322086
34,30450.33424060666
35,19700.11716737008
36,25451.77763489954
37,39386.03912900161
38,23110.19515066989
39,15689.69263920375
40,26806.40833681044
41,18361.11398617728
42,13261.4875029952
43,10467.15661341101
44,28945.20567206141
45,18771.10946925127
46,35083.52588774411
47,25720.13162030248
48,16086.23049190989
49,11385.41147905022
50,9017.546522702609
51,8125.067154838595
52,28619.19805668329
53,19235.58806332343
54,13640.49057369544
55,30415.68340243087
56,19052.6815210733
57,13474.55541118262
58,10299.71740838217
59,34097.10200714531
60,18288.29230303301
61,12170.57459539666
62,8856.140677437095
63,7640.247965895469
64,24030.53357486579
65,16340.30604889305
66,12160.33098805787
67,9620.674748587307
68,8215.855791814802
69,7767.318971877571
70,8895.18538905803
71,39556.58596349621
72,18431.37983141784
73,12247.61496849592
74,8908.811091915912
75,6920.697979740125
76,5864.431911789209
77,5460.268519875692
78,5328.498209280622
79,11866.25452764027


==> data/2D_VanishingSphere_k1_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,677.8758153866112
1,662.3669984921349
2,850.5945410997509
3,707.1342893134741
4,709.388776446145
5,698.2085886329191
6,691.1141322206317
7,733.1752569187777
8,727.6774599351215
9,732.727398491696
10,688.5996253691806
11,896.1695188000577
12,895.1551738605774
13,733.3267795237742
14,730.01914385562
15,766.2605679652205
16,776.0962070627044
17,783.2272981306652
18,777.3265265326618
19,770.3213430643092
20,795.0751173740573
21,804.8540785757643
22,814.109288035667
23,793.8321259213052
24,814.2194041624912
25,795.2726719117519
26,788.1125689039771
27,847.4370414456445
28,895.4311327479521
29,826.2794720983467
30,809.1817892276383
31,815.431181293132
32,845.9476961093153
33,829.8888960304732
34,856.3974316551407
35,843.9068083556327
36,837.5644451419024
37,1041.401181357393
38,823.7889375793341
39,836.5713788072284
40,863.0039925115713
41,871.4308052068802
42,848.7456409385941
43,838.2290174186239
44,864.5465100984271
45,847.9212056775607
46,855.7503713584317
47,892.7059763152273
48,863.5108630997438
49,851.3162238825878
50,839.7378776450549
51,845.3076675091529
52,881.1423902549361
53,883.2632268565142
54,884.3975134622362
55,865.8362770746388
56,849.8157262225586
57,841.1940860733948
58,853.4139930423182
59,904.935118318571
60,874.324711184416
61,860.7360815890621
62,847.5979689156958
63,835.7062228532548
64,864.2402682984755
65,876.1406871237964
66,884.21129388203
67,864.7907012823198
68,845.028842606487
69,832.9730953431919
70,840.9135348201904
71,868.8399044068763
72,853.8787061661277
73,840.6508376920254
74,829.1375555731083
75,820.2309192033495
76,820.3481101439795
77,820.451073809804
78,820.6345065379674
79,791.439057318542


==> data/2D_VanishingSphere_k1_Agg0.4/AggNoForA.csv <==
AggNo
40
32
24
16
28
20
28
28
28
28
32
24
24
16
16
32
24
28
28
20
28
12
8
24
24
24
24
24
16
12
12
12
20
12
20
24
16
16
8
8
8
8
12
20
20
12
12
8
8
8
8
16
16
8
12
12
4
4
4
4
8
8
8
8
0
0
0
4
4
4
4
4
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.4/AggNoForCombinedA.csv <==
AggNo
48
32
24
24
40
20
36
28
44
28
40
24
32
16
16
48
24
40
28
20
36
12
8
40
24
32
24
24
24
16
12
12
28
12
28
32
16
16
8
8
16
8
16
28
20
12
12
16
8
8
8
24
16
8
16
12
4
4
4
4
16
8
8
8
0
0
0
8
4
4
4
4
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,19435.64802977959
1,21859.0305433608
2,20725.14914994948
3,24696.4256826847
4,17590.78148895046
5,23005.54963810797
6,16470.02500293306
7,12633.40624186839
8,27981.53820430859
9,19335.37707321251
10,20072.55527509605
11,18870.64563473
12,19047.88471379838
13,23123.26554769377
14,16458.30667992739
15,12759.64015630991
16,20086.11708225855
17,20241.75716383467
18,14667.90452047855
19,24083.79056612888
20,16660.43473476352
21,20588.94475028316
22,25546.91252345471
23,16283.7566552017
24,11576.40567589998
25,21191.88569209731
26,15218.96003492742
27,11886.14572563829
28,23530.3818131962
29,26485.09892559676
30,17789.85623900408
31,13069.45066708323
32,10274.47519482763
33,20957.81307773006
34,15008.37892339418
35,19703.51622546831
36,25457.73108291169
37,17012.0691967264
38,23110.2574002546
39,15690.44116811438
40,26808.40187714986
41,18363.03430668898
42,13262.83178222919
43,10469.02144171318
44,9213.915907247267
45,18772.15757132663
46,13800.94514993963
47,25722.34082210603
48,16087.17872736303
49,11386.19685057445
50,9018.788584833977
51,8127.141828828575
52,7654.374097400045
53,19236.57759394034
54,13641.38412195363
55,10729.34100670074
56,19055.32033108496
57,13476.1974052351
58,10301.38918471132
59,8490.995396941193
60,18289.56558370855
61,12171.28409937585
62,8856.907903170684
63,7641.428880271681
64,24030.86269317647
65,16340.48980459285
66,12160.62551747671
67,9620.899318762871
68,8216.19450039118
69,7767.626531422661
70,8895.458917360997
71,6982.752930086797
72,18432.67910164909
73,12248.2427560221
74,8909.070742770224
75,6920.881324607447
76,5864.70478379056
77,5463.334872225215
78,5333.005417999622
79,11867.34114034679


==> data/2D_VanishingSphere_k1_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,656.7357086410555
1,666.0707516879256
2,672.3917718146586
3,707.1593517743446
4,698.1028222615254
5,698.2413234948823
6,691.134598502054
7,703.4019249916544
8,727.6168242681995
9,722.4698023668976
10,726.5613779590669
11,681.8110111104974
12,753.1641320224145
13,733.3570481197121
14,730.0299644954291
15,736.477991326634
16,758.1155943042569
17,783.4875044512494
18,777.4157013638306
19,770.3200450643199
20,783.3407168713254
21,785.3694773813589
22,814.1706562855974
23,793.8842697764059
24,798.4799022988467
25,795.3890434475318
26,788.168415748612
27,798.1930581510607
28,895.696292340565
29,826.3903507651575
30,809.3031317083286
31,815.5341746903182
32,828.9510453824012
33,829.9801786286705
34,827.9228975480171
35,844.0146224201796
36,837.5879666052308
37,822.0777625823428
38,989.4305650421322
39,836.6125618675495
40,863.0415365383236
41,871.5063338952639
42,848.8584962547516
43,838.3589270648857
44,845.9525740096889
45,848.0238551402546
46,846.3423368987461
47,892.7947890421841
48,863.6141588880419
49,851.4357664470359
50,839.8714112978707
51,845.3478699773825
52,852.6612064013716
53,883.341794943919
54,884.4934103104925
55,856.9745782498348
56,849.938595329494
57,841.2216422864135
58,853.4418150983485
59,859.7633300132683
60,874.4256297801402
61,860.8212669956313
62,847.675729947867
63,835.7778510699345
64,864.2830904757628
65,876.1442871945992
66,884.2189238422098
67,864.7971401459203
68,845.038280766428
69,832.9819433844665
70,840.9077198205285
71,863.8393323091399
72,853.8957219909904
73,840.6643047175592
74,829.1509807704103
75,820.3671747659479
76,820.4849255300744
77,820.5730871164227
78,820.7749310265139
79,791.5851308685524


==> data/2D_VanishingSphere_k1_Agg0.5/AggNoForA.csv <==
AggNo
48
40
32
32
28
28
28
28
44
28
32
24
32
24
16
32
24
36
28
28
28
12
12
24
24
32
24
24
32
20
12
12
20
20
20
24
24
16
16
8
16
8
12
20
20
20
12
20
8
8
8
16
16
8
12
12
12
4
4
4
8
8
8
8
8
0
0
4
4
4
4
4
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.5/AggNoForCombinedA.csv <==
AggNo
56
40
32
40
40
28
36
28
60
28
40
24
40
24
16
48
24
48
28
28
36
12
12
40
24
40
24
24
40
24
12
12
28
20
28
32
24
16
16
8
24
8
16
28
20
20
12
28
8
8
8
24
16
8
16
12
12
4
4
4
16
8
8
8
8
0
0
8
4
4
4
4
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,9449.334079902257
1,14407.92870552372
2,15731.15820050754
3,15006.26948694261
4,17590.02692206997
5,13067.08371662712
6,16473.07735604424
7,12635.50664135649
8,10755.09052751737
9,19334.53054094922
10,20073.57428898295
11,18872.44820052102
12,13788.44628844146
13,14011.3256718798
14,16458.63049852195
15,12760.31633045027
16,20086.81578184361
17,14948.74902357824
18,14670.58704904849
19,11540.99998373249
20,16657.95033010829
21,20589.00310692726
22,14965.97578251484
23,16285.750208409
24,11577.90948829382
25,9750.227318831448
26,15217.80623232426
27,11887.59339518926
28,10279.9292722496
29,15810.92374048702
30,17790.95749504685
31,13070.01931301056
32,10275.10793231352
33,8562.85762895896
34,15008.34410288126
35,19705.11318103731
36,13111.93780570287
37,17014.22241483299
38,12588.58261663408
39,15691.49293624022
40,11996.78888363083
41,18364.80591113732
42,13264.51011023306
43,10471.4950013525
44,9216.334407617875
45,8087.841663111432
46,13804.06830379584
47,10794.54891968358
48,16089.5621158813
49,11387.65808162142
50,9020.68500120363
51,8130.110086691376
52,7658.051743353009
53,19237.96438998756
54,13642.84686058138
55,10730.60979541461
56,8952.565423316428
57,13479.23501737094
58,10303.55186657504
59,8492.036337428022
60,18289.95408909184
61,12171.6305107789
62,8857.2487399984
63,7642.403779820504
64,7054.65311812009
65,16339.65361133935
66,12161.04087870874
67,9621.254818286767
68,8216.691382332934
69,7768.058195785645
70,8895.920387000302
71,6983.328120172782
72,18432.88013123528
73,12248.41541556768
74,8909.291054848043
75,6921.098398926159
76,5864.931883766842
77,5466.66995493083
78,5338.134563257521
79,11868.74493384837


==> data/2D_VanishingSphere_k1_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,653.1124628039122
1,672.8392976665409
2,678.2905734796732
3,678.0886191600484
4,698.3643062685213
5,709.4905546716124
6,691.2317684715985
7,703.5175927802187
8,718.6780577451032
9,722.4153873423693
10,726.5589501274613
11,681.9730920440678
12,695.1626383998247
13,764.1781732480068
14,730.0049311939688
15,736.488241074488
16,758.1080008544135
17,776.8102959331919
18,777.7748882514068
19,795.8203426900388
20,783.3980871040495
21,785.3872001441304
22,792.7812545347663
23,793.8855119223311
24,798.4834981091054
25,808.7913566076376
26,788.1434515927735
27,798.1981138307804
28,802.5527596017471
29,822.6508236650026
30,809.3441260633157
31,815.4571664594315
32,828.901353360956
33,838.4477767673162
34,827.9208644087074
35,843.964569978791
36,830.1654620112932
37,822.0999524622273
38,824.636261218301
39,836.5526862874317
40,842.915664252831
41,871.5243474195046
42,848.9165236838019
43,838.4468083361207
44,845.9811929572137
45,855.0522827445071
46,846.4193269714201
47,854.6667821738647
48,863.7398236298786
49,851.5753488776178
50,840.0240911153356
51,845.3861666662764
52,852.7234154759583
53,883.4141894782955
54,884.5988085846534
55,857.0996992928027
56,850.4901494737019
57,841.2612596602075
58,853.4943125310824
59,859.8278335085852
60,874.5457364643557
61,860.9393818468247
62,847.794742848614
63,835.8983878279727
64,840.8196503835445
65,876.2266214808336
66,884.3132563006645
67,864.8922237795385
68,845.1312480167616
69,833.0760977006221
70,840.9910062847624
71,863.9302569313442
72,853.9933689054259
73,840.7651792619342
74,829.2566014768054
75,820.6253516065127
76,820.7460376627874
77,820.9335751636935
78,821.1535235739742
79,791.85739017351


==> data/2D_VanishingSphere_k1_Agg0/AggNoForA.csv <==
AggNo
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0/AggNoForCombinedA.csv <==
AggNo
8
0
0
8
12
0
8
0
16
0
8
0
8
0
0
16
0
12
0
0
8
0
0
16
0
8
0
0
8
4
0
0
8
0
8
8
0
0
0
0
8
0
4
8
0
0
0
8
0
0
0
8
0
0
4
0
0
0
0
0
8
0
0
0
0
0
0
4
0
0
0
0
0
0
0
0
0
0
0
0


==> data/2D_VanishingSphere_k1_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,3480632.751040416
1,392050.8209882425
2,141023.6229045218
3,4635370.959953009
4,5974329.409252976
5,496471.8794808861
6,9448269.632983062
7,552106.9416206721
8,2485915.554252224
9,329066.5806770843
10,6180596.90275175
11,516365.6044338999
12,1911480.890827079
13,310479.7652631101
14,128894.5603245558
15,100791592.3233655
16,768757.3247453442
17,1403977.365903257
18,275957.6535631089
19,106953.382186383
20,2261049.695617168
21,335068.9944137596
22,131758.1550587871
23,21342835.84998132
24,699292.2957861252
25,167233928.2828831
26,638720.7066094
27,108710.3047449894
28,1324735.492986619
29,12936693.27617911
30,586939.3972833492
31,171082.8044231296
32,1161017.569161342
33,273587.8519380059
34,7742803.182839449
35,5522359.484153932
36,492735.7406466838
37,160829.0917919116
38,75412.43290944402
39,43852.26674336497
40,1561410.530647818
41,297133.4281988362
42,1891824.968031364
43,2312844.848898897
44,254828.9601480889
45,73980.18680338823
46,37511.18535541787
47,447941353.1361031
48,943722.076769289
49,234755.0867629032
50,102776.0688644262
51,70075813.78010571
52,903516.3427823423
53,165631.3080199573
54,44920769.98057344
55,632774.7142358387
56,165526.1660504054
57,79403.9460653015
58,47819.21489281849
59,34093.28647602254
60,1383222.396675619
61,423893.5441200043
62,100476.2965833242
63,41735.27062776073
64,24029.64462870298
65,16340.06240589208
66,12159.43125652272
67,2247004.602835763
68,307972.7474721347
69,130517.5522286382
70,134566.1553777531
71,39554.66611192998
72,18430.44118772202
73,12246.95438275175
74,8908.279198121669
75,6920.214985439281
76,5863.897573327406
77,5451.622761716862
78,5316.062134276868
79,11862.8917180003


==> data/2D_VanishingSphere_k1_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,969.8594737080654
1,904.706617680036
2,703.2601632128586
3,438.8776488624131
4,684.8612336497035
5,722.1074415768536
6,706.783333571618
7,724.7784150931595
8,774.4895393243122
9,1035.895419816823
10,992.9037636104529
11,757.4328699255634
12,881.7508461806076
13,875.7878846036344
14,788.5402888552481
15,757.4553328064969
16,803.0788995430987
17,907.4165893964354
18,750.1985576792194
19,764.864656290953
20,922.9217169933863
21,807.1674964805464
22,828.7646649529585
23,793.0276939289851
24,817.6500419721474
25,882.9203925120909
26,986.8255287804275
27,846.4153780351336
28,829.0995155153654
29,824.2149172112116
30,847.2281649826416
31,875.589390970194
32,834.4350585272632
33,862.693761038804
34,872.8922202447717
35,864.2493842408537
36,855.852498823112
37,855.5399090785635
38,872.9847716801594
39,888.4544585717472
40,859.5607667958047
41,874.4436402380046
42,900.7643973650146
43,852.6676980452253
44,1031.747715942339
45,997.0615628326899
46,1007.44343847267
47,841.6553317144286
48,847.865973726091
49,875.298416076073
50,898.2784729159739
51,852.3731189792389
52,876.0438975006481
53,898.8561718601745
54,883.3314338746674
55,865.922569737047
56,864.0725216979322
57,880.7364453172528
58,893.2037978488482
59,904.8407049313467
60,863.2661665149573
61,889.9451834383244
62,900.5899216589244
63,882.2766543985115
64,864.2242797494738
65,876.2828841399722
66,884.3317899180589
67,835.7436002243933
68,853.1463933297091
69,861.6862151387872
70,875.2895257438116
71,868.9201438293802
72,853.9498853163394
73,840.7052342888596
74,829.170102754495
75,819.9435814789629
76,820.0463618703934
77,820.0986690134557
78,820.0954276986788
79,791.4078114868868


==> data/2D_VanishingSphere_k2_Agg0.1/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k2_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,2355465.488828708
1,744777.3848571051
2,1642808.064298201
3,881863.3772343433
4,396153.9056869231
5,250969.8404267038
6,999045.6850028277
7,798671.7854068046
8,1402037.146765319
9,1900497.204299828
10,1428011.401466432
11,782797.407446431
12,380396.0442515938
13,818824.3402943221
14,1552668.886845411
15,591645.4950523995
16,348434.1433693822
17,997587.0049539884
18,1589849.474141011
19,1151217.254982632
20,626542.6337340182
21,394857.0234978959
22,1545666.371113893
23,693670.1753456695
24,363725.457967259
25,2292443.474762682
26,710364.95963291
27,1332434.860243597
28,561384.2686931195
29,317460.6321962448
30,1275858.613366594
31,739814.4009128232
32,847589.0527746573
33,500601.7864620087
34,1072041.911677618
35,518328.6779494921
36,1070723.134877875
37,457290.9974119727
38,830117.2261236192
39,519452.3628042581
40,274828.7700780696
41,191280.6637130277
42,1575891.743258818
43,583029.5086717756
44,2910022.540636173
45,895660.1044504866
46,455835.0721752157
47,296897.1001533268
48,199033.7552012522
49,142320.900552946
50,1149650.405706962
51,644021.5100019168
52,311717.9870687
53,1845321.91520363
54,681049.7626334667
55,365993.0518575964
56,226169.9697423587
57,950733.8471393426
58,603134.1488542581
59,449464.4777234797
60,205015.894523007
61,144544.1843685767
62,1029355.789160942
63,481635.8590247873
64,285045.1532851235
65,192346.9111083537
66,142200.0286434689
67,117917.3967107272
68,100675.7778352832
69,97459.63183039095
70,2116065.1838229
71,486685.3116945499
72,213440.6311518232
73,145573.8093217921
74,115766.6403111386
75,93974.88719265966
76,76920.86599859201
77,64362.16015023344
78,59772.07500400569
79,184270.9142829253


==> data/2D_VanishingSphere_k2_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,4759.592261172559
1,3783.334798061389
2,3423.491765017024
3,2260.999437191791
4,2833.787340870451
5,2575.135691591943
6,3340.331108289536
7,2757.745334429335
8,3709.122961824547
9,5241.192526988133
10,4268.960284718387
11,3740.429022512279
12,3403.684482677405
13,3178.398208169493
14,3277.406118911295
15,3411.181124254755
16,2494.617984832279
17,3720.556255139754
18,5276.910119063113
19,4262.189496474883
20,3817.530607313983
21,3518.670603221583
22,3361.716309747071
23,3455.214417006391
24,2911.258958927936
25,3894.916177577838
26,3590.087079129369
27,5219.016573569907
28,4433.76706532241
29,3974.075860960088
30,3073.639192985463
31,3236.367256870888
32,3317.544941229806
33,2861.939807004191
34,3948.568052010178
35,2831.347771512464
36,5029.013380132436
37,4354.799082779938
38,3880.907107094103
39,3727.391806735117
40,3519.13214914841
41,2441.503245532077
42,3454.743394140302
43,3662.50284681336
44,5796.347710142071
45,4820.562979139856
46,4360.308667475039
47,4060.595498918377
48,3771.007700004637
49,3532.157483977476
50,3058.656564479779
51,3443.067038487559
52,1941.920788950309
53,5532.078074131143
54,4909.097707423444
55,4326.822833255746
56,3900.873675807779
57,3632.142252239474
58,3574.281100228619
59,3560.913552478801
60,3427.939233629234
61,2986.964727123083
62,4826.047272353798
63,4535.800089221741
64,4090.807529513244
65,3902.679228327514
66,3760.629440512818
67,3528.146832886241
68,2939.094531235581
69,2882.890614395505
70,2928.62322589669
71,3004.498606415742
72,3551.327786148386
73,3473.846473363276
74,2912.179652377648
75,2910.870514630761
76,2909.324700311753
77,2907.767967895758
78,2910.751782184195
79,3244.057579416359


==> data/2D_VanishingSphere_k2_Agg0.2/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k2_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,733489.8157171131
1,744580.373766646
2,389743.9054299503
3,881887.0641900272
4,396169.96892075
5,250974.3878322385
6,176314.6017589471
7,500731.03184119
8,478772.7840990517
9,606126.3698437093
10,705078.3827719641
11,782792.7601303724
12,380392.5728000558
13,245782.5750480338
14,488382.8742778427
15,591651.5364983056
16,348419.8831557363
17,233996.8486354334
18,465352.5800452155
19,633424.031805435
20,347007.5830380214
21,394845.982786048
22,275708.5866211479
23,693653.844488602
24,363703.2384478708
25,235488.5097837809
26,710349.0603359657
27,408871.5285258321
28,561379.5364765894
29,317455.7570536317
30,204659.2267937369
31,739807.4281496467
32,346709.4898919924
33,500623.6725073241
34,335036.6405262474
35,518347.2014891704
36,305810.9809319531
37,457277.6477572591
38,262085.5777315563
39,519475.1379592891
40,274847.8962959221
41,191299.7451949016
42,153300.1783289901
43,583040.0588242267
44,330337.1270976732
45,847906.8731071061
46,455843.5697694144
47,296908.3809703363
48,199045.213709028
49,142335.2276912349
50,106127.9906400349
51,644032.6481251217
52,311719.7767848656
53,208840.4742870799
54,681072.0494786988
55,366007.6704581196
56,226167.7590347929
57,159925.8109715112
58,603132.9264028954
59,449462.4439307466
60,205013.4939932913
61,144541.4785832295
62,112661.9211568418
63,481637.6824139857
64,285046.4860910617
65,192347.5393607903
66,142200.3876176855
67,117917.7474781642
68,100676.0129786054
69,97459.85337543074
70,128266.8037594304
71,486685.1614737361
72,213440.3368957999
73,145573.7896802828
74,115766.5725972309
75,93974.82125953838
76,76920.7734303258
77,64373.40682369084
78,59784.73137005389
79,184271.6104964483


==> data/2D_VanishingSphere_k2_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,2780.368361763593
1,3818.217940553079
2,3371.702647490743
3,2279.464276864072
4,2837.572271644787
5,2714.605455369251
6,2539.808071964822
7,2932.162580106699
8,2802.396269682747
9,3119.669002233129
10,4249.215840984993
11,3739.655449301315
12,3402.115669503481
13,3159.199862661112
14,2992.538060912899
15,3410.203821764463
16,2049.194460250599
17,2059.085249959659
18,3044.014394436696
19,4251.346764754125
20,3801.282867008813
21,3519.507825112997
22,3371.234160726535
23,3453.329347897899
24,2913.212838126598
25,2881.210883264352
26,3587.66876835212
27,3286.318860995078
28,4434.76884551988
29,3975.278539180646
30,2969.804369093054
31,3236.30735756169
32,3214.006507707352
33,2862.283386823506
34,2904.402802333411
35,2832.370393312185
36,2880.604419492867
37,4357.73427239422
38,3867.590340743941
39,3729.577677722186
40,3520.523791623342
41,2442.77266189682
42,3054.927354616063
43,3662.300607996587
44,2361.868943959609
45,4814.346577896049
46,4362.817998167238
47,4063.589970876976
48,3773.695269156916
49,3534.363843642717
50,2564.500641306436
51,3443.569678333621
52,1940.106549730371
53,1964.135064723642
54,4910.368336201821
55,4328.235257187161
56,3902.073916613415
57,3615.659775227339
58,3575.112517083316
59,3561.54596903042
60,3428.291781416777
61,2986.284660599123
62,2941.274373314603
63,4535.92628742231
64,4090.881431969272
65,3902.36388781424
66,3760.311437548494
67,3527.784689003417
68,2937.764763977724
69,2879.719332076138
70,2880.722170318307
71,3370.718204623664
72,3551.216328985307
73,3472.471738089817
74,2912.625436626203
75,2911.429717308907
76,2909.956627223632
77,2908.539635388543
78,2912.502661755335
79,3244.097686613488


==> data/2D_VanishingSphere_k2_Agg0.3/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k2_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,350824.3043091643
1,381370.6604386156
2,389759.0671148911
3,253238.1367993951
4,396184.6726599752
5,250987.0145144069
6,176323.2113805301
7,475369.8127900704
8,306215.2866108437
9,320266.6173990131
10,360499.4483123627
11,361318.1867775485
12,380385.7249829208
13,245779.3688636168
14,174847.2437465866
15,319168.4503138363
16,348412.4562298433
17,233991.8379468642
18,465350.9300484035
19,271624.6744231774
20,347006.6023558161
21,394845.574518313
22,275708.413728996
23,178066.1139704302
24,363697.4171825619
25,235483.3219629594
26,167136.4283873333
27,408873.9142777102
28,261342.667785387
29,317458.760820305
30,204660.1769419678
31,147394.0525614505
32,346709.4299893624
33,228121.0883920447
34,335041.411203137
35,216934.907398678
36,305814.1399194237
37,457275.5346709302
38,262083.5593609738
39,176199.4414879546
40,274851.0042648392
41,191302.4148022875
42,153302.5988268952
43,120881.7758787537
44,330338.7350251771
45,216717.8266171518
46,408105.242417191
47,296911.3043422443
48,199048.8178362314
49,142338.2818402594
50,106130.5954558571
51,88404.68856003316
52,311720.1815308474
53,208842.0615774336
54,158679.7158611441
55,366009.799919932
56,226167.698145729
57,159925.7348908718
58,122376.0465346867
59,449462.5266913744
60,205013.4181901696
61,144541.3428516798
62,112661.7162898943
63,91454.21430213052
64,285046.5341049422
65,192347.5430948362
66,142200.3595451975
67,117917.7439079502
68,100676.0006252526
69,97459.80231001844
70,128266.6994812275
71,486685.0423204917
72,213440.2470420039
73,145573.7270267917
74,115766.5258251
75,93974.7770213879
76,76920.73519130005
77,64375.38287288329
78,59788.49151157842
79,184271.8719944161


==> data/2D_VanishingSphere_k2_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,2399.465066340867
1,2411.206702204407
2,3374.149973110934
3,3097.827597801845
4,2838.017069322045
5,2715.293511201633
6,2540.374607092227
7,2577.927044132759
8,2661.624354664036
9,2715.053649022192
10,2690.1685646563
11,3717.759770807788
12,3402.534521850029
13,3160.129691785818
14,2678.932739665398
15,2085.937024579634
16,2049.255499676089
17,2060.245371972074
18,3044.170934526435
19,2959.724848457995
20,3801.09630101375
21,3519.636593911421
22,3371.187268248126
23,2890.274592552756
24,2913.581650956925
25,2881.612976409778
26,2849.595786203555
27,3286.105954343091
28,2446.428660919246
29,3975.332075627807
30,2970.437328409815
31,2930.742789751707
32,3213.716542831823
33,2928.951324372975
34,2904.591057737685
35,2695.817607754187
36,2880.812731403521
37,4358.19920645624
38,3868.067790985202
39,3483.48299360088
40,3520.665900990429
41,2442.980741893193
42,3055.518406530617
43,3028.693498389129
44,2362.088463730235
45,2333.70982440303
46,4260.909232545784
47,4064.144036854892
48,3774.100332185051
49,3534.798744702082
50,2564.491006952983
51,2517.893019499591
52,1939.754140679535
53,1963.683969646924
54,2904.193827324544
55,4328.470464749235
56,3902.298216222193
57,3615.846948670222
58,3444.529814080345
59,3561.720887999145
60,3428.423852066957
61,2986.254034360875
62,2941.209665548761
63,2891.751328241371
64,4090.936394102831
65,3902.340769413876
66,3760.284830111619
67,3527.744709921746
68,2937.611099227873
69,2879.398284094904
70,2880.552539543969
71,3006.333837829472
72,3551.200743843366
73,3472.541856197296
74,2913.04344688309
75,2911.884259948765
76,2910.444915239098
77,2908.952472617993
78,2907.346793873138
79,3244.071673639493


==> data/2D_VanishingSphere_k2_Agg0.4/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k2_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,223152.0536000515
1,230808.973190219
2,236833.2808544901
3,253253.9747516701
4,185685.8587256951
5,251007.0531613006
6,176341.7349455431
7,133361.1497912628
8,306217.6353053636
9,208174.798250476
10,214113.8012459224
11,230923.431732878
12,217584.5880612087
13,245778.1254696756
14,174848.9287480698
15,133402.2415837102
16,212826.8035258577
17,233995.9645533014
18,165300.479576889
19,271621.7990301786
20,183262.8199363577
21,222455.2582168755
22,275705.6704238749
23,178060.1953202091
24,133923.8276841943
25,235491.1316023889
26,167142.9330388417
27,128411.6175389958
28,261346.9564660711
29,317458.7836740388
30,204659.9087257949
31,147391.106211808
32,115050.9266217192
33,228120.3554622293
34,163518.7790657877
35,216926.4733508037
36,305807.0132948355
37,197068.5061065743
38,262092.2892451526
39,176198.7778168762
40,274843.2398891175
41,191294.6549148736
42,153297.7119737423
43,120875.2882790259
44,101543.0999236955
45,216712.832161913
46,155348.0261554507
47,296908.7389569834
48,199040.9060799017
49,142331.8448095563
50,106125.3243413477
51,88403.4495425059
52,82371.57744324625
53,208839.8324792504
54,158680.0336170207
55,126570.4357755171
56,226169.1832524399
57,159926.7365657987
58,122376.7393416182
59,100455.0451706372
60,205015.2216036164
61,144542.9218172345
62,112663.1748233526
63,91455.51376383983
64,285046.4270164017
65,192347.6173220866
66,142200.5167049879
67,117917.7491467274
68,100676.0113197833
69,97459.69730786986
70,128266.6171263178
71,85305.27772764182
72,213440.2692709272
73,145574.1385405379
74,115766.921248047
75,93975.12494617395
76,76921.02376346367
77,64370.18149086648
78,59777.27463611501
79,184272.0848809928


==> data/2D_VanishingSphere_k2_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,2343.422707094031
1,2404.667330786324
2,2420.643476048816
3,3099.455819083319
4,2873.072949142563
5,2576.950334908967
6,2541.124593975176
7,2569.098331628823
8,2661.637553223036
9,2702.827892430003
10,2712.41545899963
11,2689.664974834911
12,3365.797020654318
13,3159.337573483211
14,2677.806646241874
15,2654.519761746947
16,2105.173678538951
17,2059.944707286397
18,2420.804828886385
19,2959.191804532924
20,1937.361080333328
21,3504.878171828101
22,3371.302852564756
23,2889.913280043436
24,2876.142746323218
25,2880.572706629181
26,2849.083084464339
27,2822.823494036222
28,2446.007049827128
29,3974.627075586597
30,2969.45303684277
31,2929.686599352033
32,2879.695211361281
33,2928.344984315064
34,2943.441108196781
35,2695.373029858894
36,2880.278708132654
37,2855.697284761448
38,3866.970820131211
39,3482.383852136331
40,3519.828750388287
41,2442.558751840833
42,3054.737093922071
43,3028.009829764534
44,2971.634766833643
45,2333.233664740461
46,2347.269125886459
47,4062.922392254545
48,3773.049380171736
49,3533.794990908752
50,2564.882120682469
51,2517.913263721044
52,2481.852592421471
53,1964.688844123249
54,2903.99159086113
55,2860.313065239417
56,3901.96343321579
57,3615.648787407961
58,3444.292304418147
59,2945.71370487366
60,3428.539900006641
61,2986.537518993132
62,2941.42899344883
63,2891.886001975012
64,4091.039081530988
65,3902.545242120334
66,3760.482461689292
67,3527.942253629823
68,2937.996295138641
69,2880.19563651125
70,2881.047124991356
71,2908.709364295752
72,3551.279713703002
73,3472.249827074875
74,2912.387792121024
75,2911.224017990047
76,2909.828182528748
77,2908.423432775096
78,2911.961591573599
79,3243.742741678104


==> data/2D_VanishingSphere_k2_Agg0.5/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k2_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,102947.6565650201
1,156799.380720984
2,166346.0568056071
3,164960.7814258247
4,185671.8075180384
5,141512.2202378792
6,176333.1829263478
7,133360.2104141066
8,108604.9816927359
9,208166.0202350467
10,214109.603476687
11,230920.2334570862
12,157734.7231770717
13,149121.4891276423
14,174843.3188547521
15,133393.8901093129
16,212824.1840367451
17,154696.5636831511
18,165296.8887439615
19,127186.7488242606
20,183256.6827159583
21,222455.4735665681
22,158132.657914062
23,178057.211396313
24,133919.4282620685
25,106753.6134226141
26,167143.9559069268
27,128406.9455115699
28,106261.3601849993
29,186320.8922448977
30,204661.3689696549
31,147391.0221192217
32,115054.0757824516
33,97034.86032301452
34,163517.3556714694
35,216923.4453143536
36,151516.1102811931
37,197065.9827564244
38,140151.5912840572
39,176203.3401171388
40,133905.4659151449
41,191292.0890404781
42,153297.2074483613
43,120873.2129230531
44,101542.9959427461
45,90054.40525620831
46,155345.6559997271
47,124320.9753453259
48,199040.0622809763
49,142330.1708619996
50,106124.1468169543
51,88403.20576528432
52,82373.74434179066
53,208839.8634126935
54,158680.8513432833
55,126571.4194824803
56,104505.5713386125
57,159927.3041010908
58,122377.1401673763
59,100455.2483603282
60,205016.0895769169
61,144543.739375436
62,112663.8709569168
63,91456.09877796366
64,76225.39659168363
65,192347.7056680899
66,142200.5969774912
67,117917.72874905
68,100675.9814322655
69,97459.55002215505
70,128266.4315246887
71,85304.92893369528
72,213440.2400378578
73,145574.1082438233
74,115766.892678266
75,93975.10148578772
76,76920.99935122013
77,64366.6095479188
78,59768.47958745821
79,184271.9549680437


==> data/2D_VanishingSphere_k2_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,2337.328512595606
1,2403.032679582838
2,2415.559884088704
3,2452.284558770104
4,2873.035909909617
5,2568.850410646084
6,2541.225542855467
7,2569.653130367702
8,2626.073319224638
9,2702.889918742806
10,2717.054605258272
11,2689.82745644277
12,2661.976005770598
13,3133.392493871344
14,2677.197918188487
15,2653.953716463735
16,2105.250484808295
17,2853.140592388869
18,2420.704257956192
19,2376.535884907773
20,1937.140721601728
21,3504.317825543747
22,3346.84393455195
23,2889.755500454483
24,2875.782103819071
25,2840.565959938481
26,2849.008320614772
27,2822.8121870715
28,2812.374067667343
29,2831.193856714642
30,3600.126858844551
31,2929.477966625536
32,2879.441091005619
33,2884.698401046793
34,2943.426081440991
35,2695.119245718623
36,2686.451177047077
37,2855.707892315359
38,2807.664510330434
39,3481.854649734808
40,2311.508848067518
41,2442.481225057838
42,3054.761876600579
43,3028.110360903249
44,2971.818975842612
45,2925.981493521074
46,2347.327408906472
47,3025.109256960331
48,3772.656048781661
49,3533.482720507249
50,2565.221171065347
51,2518.143188830173
52,2482.108255384955
53,1965.047810544954
54,2903.897811029617
55,2860.234975372845
56,2806.136090411723
57,3615.71628618312
58,3444.297579550072
59,2945.987769350333
60,3428.80488906089
61,2986.563681733669
62,2941.360317032847
63,2891.77644313068
64,2853.090875802607
65,3902.666159389315
66,3760.593471148527
67,3528.046703170823
68,2938.008511338282
69,2880.188095857751
70,2880.967201043836
71,2908.534030769289
72,3551.294699909681
73,3472.028161527858
74,2912.14807923766
75,2910.96641069843
76,2909.554999143648
77,2908.138325775701
78,2911.364211757183
79,3243.280183917219


==> data/2D_VanishingSphere_k2_Agg0/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k2_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,37716166.55894618
1,4361783.88794985
2,1642818.95323937
3,45263047.8723949
4,53450523.44703326
5,4906916.794234309
6,114581799.4813269
7,7312829.333269382
8,30342870.37618944
9,3496958.723422275
10,54148165.20972989
11,4867147.853495938
12,21015655.73975383
13,3633658.095830737
14,1552674.860687748
15,1062000314.484879
16,9240440.938922966
17,16003508.3160366
18,2819954.461211372
19,1151220.407701497
20,24519716.9247068
21,3793329.821940877
22,1545668.560940417
23,208597808.0333188
24,7473487.674387438
25,inf
26,7666791.572313
27,1332440.851192313
28,13956622.25756173
29,119180878.6390375
30,5814479.751173207
31,1829760.846368759
32,13604794.77251986
33,3303963.501968777
34,106477473.4694349
35,51097168.03254173
36,4752652.30409323
37,1685599.295866732
38,830106.1048466787
39,519450.3385885177
40,17229565.41220037
41,3432539.05149398
42,19375506.71403647
43,29026472.05408305
44,2910023.881004606
45,895658.3449072596
46,455834.1998826331
47,inf
48,9039764.758041792
49,2454406.310095889
50,1149648.473226227
51,838320132.4606676
52,11176763.38450529
53,1845321.817717294
54,449977080.6532068
55,6750356.610920151
56,1942758.865978777
57,950733.7880060265
58,603134.1833295844
59,449464.6134227727
60,13717616.69994334
61,4635579.768391832
62,1029355.520902239
63,481635.5189869291
64,285044.928974061
65,192346.7799529477
66,142199.9418388587
67,26618764.02367622
68,3766281.436731007
69,1769491.495269248
70,2116065.783564362
71,486685.2733742216
72,213440.6162338596
73,145573.8398130526
74,115766.6514799615
75,93974.89189000017
76,76920.91102989089
77,64361.61571900787
78,59771.98310045971
79,184270.8589700184


==> data/2D_VanishingSphere_k2_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,4826.098752484168
1,3782.436090177798
2,3423.698142322313
3,3022.857316644184
4,3173.609197856491
5,3048.88544243315
6,3465.011692806603
7,3401.790573518134
8,6047.255276902994
9,5254.522490249956
10,4347.635113030183
11,3745.489830382484
12,3270.201386092272
13,3174.034587083325
14,3277.505893448891
15,3670.272324039046
16,3828.936029367789
17,6597.972643592424
18,5188.852986416828
19,4262.468853319905
20,3889.252836409577
21,3217.446829571536
22,3361.873664342087
23,3559.46015138538
24,3537.45686751897
25,1.41532105144321e+19
26,6371.267582234189
27,5219.056695661767
28,4394.763403328971
29,3978.236713246669
30,3457.981906574621
31,3312.969884402447
32,3498.934386208345
33,3409.740343278847
34,4052.408374484199
35,6396.140510636947
36,5139.155254535739
37,4249.993961372708
38,3880.791360363408
39,3727.248000131427
40,3606.6164031437
41,3084.443607575682
42,3492.126516062629
43,3776.154995627417
44,5749.3857487235
45,4820.301235990875
46,4360.125364310738
47,4.355879673097788e+20
48,3854.588422232842
49,3608.189578975211
50,3058.72811617544
51,3516.540874668111
52,3686.171925634542
53,5531.955722094279
54,4933.634961482572
55,4361.225854457712
56,3938.739197632467
57,3632.117390609095
58,3574.213491088599
59,3560.86171049286
60,3330.173318406487
61,3264.435151383701
62,4826.040036124219
63,4535.790797380776
64,4090.80399943691
65,3902.715944175169
66,3760.666791466155
67,3577.134656871174
68,2906.496484250893
69,2885.971914546479
70,2928.515347169117
71,3004.397983239274
72,3551.349250869783
73,3474.039315607635
74,2912.219313413852
75,2910.894658286989
76,2909.332842264927
77,2907.760263717505
78,2910.67202623175
79,3244.107725058842


==> data/2D_VanishingSphere_k3_Agg0.1/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k3_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,10505830.912434
1,3249743.531444042
2,7293259.078911646
3,4046826.832759617
4,1651074.018722108
5,1053717.493873018
6,4458460.495649596
7,3510220.519239347
8,5700549.51515344
9,8653962.139947023
10,6123750.082472441
11,3481131.147447805
12,1610141.46775737
13,3234437.416058253
14,7494008.744416441
15,2489425.628580836
16,1389858.22484429
17,4112273.760569948
18,7146710.123196332
19,5068230.684137789
20,2533817.889333449
21,1586796.344713516
22,7111459.968249653
23,2978885.975690022
24,1523459.645839776
25,11787927.99912027
26,2949379.151957776
27,5956859.565841409
28,2393384.765431413
29,1374659.80167992
30,5974926.244961078
31,3575404.26640443
32,3481909.643616877
33,2082925.495073402
34,4900050.687739851
35,2067271.551799807
36,4611005.819942387
37,2137128.463700846
38,3502743.810540222
39,2263263.776957099
40,1159621.724035854
41,822807.9875285798
42,7967965.221435477
43,2558224.79230431
44,14095285.94254823
45,4018321.182338495
46,1962684.202838428
47,1263567.937910725
48,791775.5169577771
49,601014.8314863344
50,5336027.276653771
51,2741906.174071173
52,1294458.707282754
53,8604774.50700095
54,3104131.151486149
55,1622269.248880021
56,1017760.269829405
57,4086721.755408387
58,2678480.143016749
59,2047649.093869907
60,784541.903571101
61,608180.7953684641
62,4908779.421797572
63,1987914.709129054
64,1230637.321054453
65,849508.17613652
66,631550.6686918197
67,448488.8322492369
68,469637.4942904728
69,438860.7523750826
70,13676501.35999324
71,2477347.853995287
72,935456.7576845495
73,576722.1133422235
74,457125.8167584718
75,352658.7139343663
76,285290.0305252313
77,250113.6740198574
78,231024.7280071342
79,787243.9870124297


==> data/2D_VanishingSphere_k3_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,11774.17429296672
1,8381.642209833382
2,7827.817506465036
3,7016.21207260305
4,6583.957886721473
5,5191.4938732274
6,7881.970475079167
7,7035.585592617139
8,8627.0191335866
9,11914.70046517618
10,9402.028041815192
11,8197.782816930958
12,7489.571418138074
13,5464.119206924885
14,7605.189322747601
15,7460.904815665627
16,5098.512319050556
17,8398.287527988607
18,11819.3999204878
19,8708.534753492839
20,8028.940693487098
21,7540.196359022076
22,7237.446974779499
23,7589.455623598469
24,5390.283376172514
25,10023.8365223349
26,8082.195685459718
27,11603.66676396003
28,8649.544240896008
29,8246.005061903721
30,7675.849858481999
31,7281.633463403972
32,5552.201295314026
33,5650.258479239772
34,9225.400590553923
35,7719.842856928427
36,10248.94037287909
37,8478.59210545087
38,7424.924112533483
39,7732.194218181226
40,5680.822596530603
41,5853.588621509738
42,8006.781041702504
43,8047.682707737044
44,13863.30525141011
45,11019.7842915434
46,8505.60296465711
47,8709.37747380186
48,7842.593831589583
49,5287.721222105461
50,5539.454474346645
51,8024.440986111353
52,5142.527227033096
53,13285.4809945193
54,10832.75684902113
55,8146.438445511939
56,7264.850512618206
57,5326.76217645135
58,5433.979308504469
59,5514.918944754887
60,5283.644549713463
61,5181.412596962008
62,11967.00315328522
63,10209.38020217689
64,8059.879872978887
65,7360.261024156468
66,5357.837424350528
67,5038.853695626699
68,4863.810173453401
69,5082.704464625075
70,5253.03835387723
71,10063.65434589869
72,8993.690852661724
73,6139.936358931635
74,5005.060686431478
75,4971.290770766405
76,5170.342777258496
77,5169.644501369848
78,5169.152863750054
79,4988.326775401969


==> data/2D_VanishingSphere_k3_Agg0.2/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k3_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,3148498.377219114
1,3252016.799538198
2,1716688.190749243
3,4046771.312003133
4,1651161.45645397
5,1053754.344916692
6,738638.3181867698
7,2107367.387582358
8,1990284.656515646
9,2584980.177071258
10,2941653.35548008
11,3481159.339154717
12,1610151.698350045
13,1035037.753993144
14,2017418.951206183
15,2489448.879090871
16,1389878.647013483
17,933347.2926196468
18,2063430.519272543
19,2915603.534029519
20,1502412.715204241
21,1586835.98639325
22,1115523.891536515
23,2978855.980066967
24,1523462.647843144
25,982747.8165821914
26,2949372.754440258
27,1726001.398962288
28,2393375.665700972
29,1374677.95730956
30,925210.5497273061
31,3575409.811017977
32,1448394.149958947
33,2082943.831092315
34,1409102.503662262
35,2067263.905882744
36,1175998.075866665
37,2137111.456857672
38,1218613.264133572
39,2263276.646993792
40,1159654.025123111
41,822817.2310085021
42,657367.4647208992
43,2558246.893247378
44,1392881.929144029
45,4018315.170641306
46,1962692.053891421
47,1263575.766954729
48,791777.0691984493
49,601016.8325515044
50,452002.2745042033
51,2741908.75723212
52,1294453.646492669
53,890288.769078009
54,3104132.734868648
55,1622273.994993621
56,1017753.18871796
57,729948.575656152
58,2678477.07626897
59,2047646.16084603
60,784538.1861096309
61,608177.5346891542
62,466767.1377472408
63,1987915.071536925
64,1230638.159049113
65,849508.3441528291
66,631550.8432205897
67,448488.8483864277
68,469638.2814432853
69,438861.5118111661
70,758812.0631408088
71,2477347.789754651
72,935456.9043349146
73,576722.1519375447
74,457125.8523310521
75,352658.7865883501
76,285290.1376392157
77,250113.7729616068
78,231024.7426779857
79,787244.6837557158


==> data/2D_VanishingSphere_k3_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,7079.938171071293
1,8381.80748340847
2,7703.045610040706
3,7017.594493622651
4,6583.276417901656
5,5191.999640238907
6,5306.580212389512
7,6518.674106729172
8,5649.551123618693
9,6929.883096115835
10,9411.381304769679
11,8197.137717137972
12,7489.730724335433
13,7321.443661158969
14,5513.220114419968
15,7459.674066931851
16,5098.699336206597
17,5518.866058527542
18,7426.448625063865
19,8854.157231610443
20,8432.8799814954
21,7541.050479843542
22,7180.162442764668
23,7590.481244247861
24,5391.234742220257
25,5417.526223926203
26,8082.17536417087
27,5433.924370302473
28,8650.410179274453
29,8246.442383001515
30,7604.592444685581
31,7283.065092836458
32,7309.280597409816
33,5649.840268882153
34,5691.432525493558
35,7721.210304940873
36,5212.773671051826
37,8479.604590027006
38,8546.628138595463
39,7733.124373521525
40,5681.82452008458
41,5853.507399994086
42,5734.424462242618
43,8048.650503357643
44,5656.641555207109
45,11421.98249348655
46,8506.280565294619
47,8709.88119905341
48,7842.87402871709
49,5286.531207289546
50,5309.995830139721
51,8024.007201873351
52,5141.602023115015
53,5212.58645150563
54,10832.49490949351
55,8146.36036867624
56,7264.640440661421
57,5396.292008523882
58,5432.815297600258
59,5513.826491925395
60,5284.494334589758
61,5182.300726657742
62,5158.4949624034
63,10209.0475080651
64,8059.620465113638
65,7360.037123797775
66,5358.807380900521
67,5038.440623839194
68,4863.398489197855
69,5082.142128598623
70,5328.890280758364
71,10063.60250110614
72,8993.644046614365
73,6139.825499788165
74,5004.617386414176
75,4971.083680318392
76,4970.788481131339
77,5169.44320078789
78,5169.003325309831
79,4987.587396138542


==> data/2D_VanishingSphere_k3_Agg0.3/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k3_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1459383.951412224
1,1626144.98267202
2,1716595.157021284
3,1049802.975902333
4,1651201.867832399
5,1053764.469037306
6,738640.7557385453
7,1972257.539829944
8,1208783.723203895
9,1304938.139732501
10,1431234.00830883
11,1523200.584752182
12,1610184.070524369
13,1035037.113353529
14,745139.651670991
15,1280114.823578217
16,1389871.420845026
17,933334.5384472788
18,2063437.039342708
19,1225249.001547168
20,1502436.275163829
21,1586816.408769934
22,1115518.192228689
23,695529.8223907265
24,1523469.647486642
25,982751.7586154569
26,695686.8933375265
27,1725987.925741045
28,990825.4375696646
29,1374673.791226757
30,925208.7257307859
31,666098.920326081
32,1448390.635198112
33,962692.2307449598
34,1409094.3162711
35,828307.0257968383
36,1175999.579463515
37,2137115.933539855
38,1218619.554129425
39,830902.242258542
40,1159641.395448665
41,822817.0880367567
42,657370.6677973947
43,518170.1692505223
44,1392882.766038365
45,898010.1497681488
46,1891984.560669701
47,1263572.987865567
48,791776.8133228467
49,601016.8276982472
50,452001.5939355553
51,397901.4620559535
52,1294456.363799902
53,890291.1674855538
54,703063.9571747225
55,1622270.928460542
56,1017754.858809113
57,729949.4857133679
58,561632.2925452868
59,2047647.983555792
60,784539.5036510691
61,608178.6092845801
62,466767.9582920896
63,377425.5076569966
64,1230637.530763284
65,849508.2893405091
66,631550.808671031
67,448488.8776324827
68,469637.8834037395
69,438861.2060797583
70,758810.7615293934
71,2477347.769031751
72,935456.832685693
73,576722.1124743554
74,457125.8049118391
75,352658.7494307205
76,285290.1258792568
77,250113.7724442396
78,231024.7475113475
79,787244.5970603185


==> data/2D_VanishingSphere_k3_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,6065.425268308985
1,6695.289777095218
2,7709.754382375985
3,7078.627703802045
4,6584.727229116379
5,5192.096935162264
6,5306.602144153842
7,7114.683521957688
8,5167.698910784327
9,5520.835004143159
10,5229.434239507683
11,8215.152606703527
12,7489.046620278439
13,7320.503979657861
14,5803.793684825271
15,5264.229915387473
16,5098.508669655926
17,5515.61901805674
18,7426.527514120652
19,5564.175323501838
20,8431.870995510597
21,7539.917753660288
22,7179.015659213007
23,5110.456206174345
24,5391.653575199093
25,5418.421269276356
26,5610.885482133356
27,5434.500446839202
28,5581.468677306777
29,8246.198247268181
30,7604.566125966076
31,5445.950020665519
32,7309.070247387022
33,5253.880365883802
34,5691.868632106557
35,5407.943630359613
36,5212.513283050142
37,8479.356314832674
38,8546.170126348721
39,7960.986894159959
40,5681.499305839485
41,5853.03176693796
42,5735.446371701384
43,5749.003212205842
44,5656.993657630838
45,5818.761473322333
46,8781.721362198952
47,8709.908971540086
48,7842.971476551232
49,5287.416802045911
50,5310.912282931874
51,5416.124718056511
52,5141.684460911384
53,5212.591762787207
54,5302.612400388809
55,8146.59391209456
56,7264.830829381712
57,5396.478003273527
58,5476.421260792927
59,5513.886684595373
60,5284.202897400223
61,5182.008703979434
62,5158.167554628842
63,5104.780902094823
64,8059.713231782996
65,7360.113322682352
66,5358.66167484905
67,5038.729675036773
68,4863.6822265954
69,5082.469870230861
70,5329.234889401925
71,10063.61264986173
72,8993.645817505558
73,6139.845458527172
74,5005.003223763663
75,4971.276672034012
76,4970.982074940172
77,5169.448657475194
78,5168.989846399838
79,5186.443142016231


==> data/2D_VanishingSphere_k3_Agg0.4/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k3_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,979482.5709556938
1,967008.3570876996
2,1067141.175916254
3,1049812.774395454
4,756384.1714062777
5,1053666.939467211
6,738582.8973934829
7,568831.3366131263
8,1208744.074717242
9,843830.5107919084
10,849724.5469275205
11,951836.4939662721
12,966410.3910786775
13,1035038.907687032
14,745137.3782587554
15,587091.3416096363
16,840451.0719998588
17,933324.495818577
18,688001.2358121431
19,1225268.621989701
20,829773.0005919606
21,987167.847715232
22,1115481.007215066
23,695503.951840814
24,546966.0184286648
25,982750.0946494498
26,695685.8484278662
27,550694.4062108435
28,990831.1095350103
29,1374657.254386338
30,925198.8266473614
31,666103.4962104505
32,510181.3936596149
33,962678.7136385818
34,705769.3427251352
35,828293.6588770034
36,1176006.074866872
37,761479.1214309345
38,1218642.011401359
39,830919.7704977163
40,1159597.761631799
41,822808.532859104
42,657376.60628886
43,518167.6315307606
44,454896.4174980854
45,898011.8745339268
46,674641.0935071196
47,1263562.526902343
48,791775.0809505502
49,601015.0189192108
50,452002.0644237101
51,397914.8375186216
52,372311.3833602638
53,890298.2428146461
54,703072.8961859092
55,573195.9009413597
56,1017763.344439833
57,729954.3363784786
58,561634.8044872213
59,432618.2269878286
60,784544.3101336537
61,608182.7755417061
62,466771.5221111774
63,377421.3205627935
64,1230635.91911739
65,849508.1270904117
66,631550.6458404599
67,448488.8160525913
68,469636.6333887348
69,438860.0406703756
70,758806.9338265535
71,335539.0530009377
72,935456.6672160176
73,576722.0451335204
74,457125.7459332519
75,352658.6378366364
76,285289.9550284215
77,250113.6137886549
78,231024.7049010668
79,787243.8640846335


==> data/2D_VanishingSphere_k3_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5078.893986826696
1,5197.907921027347
2,6468.653304694499
3,7080.358395671458
4,6630.945588012534
5,5191.058050117808
6,5306.450612028412
7,5538.707231268328
8,5167.396487161886
9,5166.089489488725
10,5325.802647003135
11,5364.736566840567
12,7597.919109380189
13,7320.707652417562
14,5806.587702756566
15,5661.154000820866
16,5259.33919767398
17,5514.280125664791
18,5544.956309006633
19,5564.8888820991
20,5704.049037218791
21,7855.070293021023
22,7178.219412967131
23,5109.940077555515
24,5105.31600566584
25,5417.599624495695
26,5609.448948160461
27,5661.029032368337
28,5580.365274066125
29,8245.798482118338
30,7603.592798363263
31,5445.69853670141
32,5546.173932963537
33,5253.24419649322
34,5248.873200970004
35,5409.10845097497
36,5211.625802881053
37,5206.907153360831
38,8544.23359786489
39,7959.17876822451
40,5680.06115953077
41,5852.611555779764
42,5738.471666448749
43,5752.163065627591
44,5735.756772824516
45,5818.839267741596
46,5853.674801139878
47,8709.535789537573
48,7842.878601656651
49,5289.621628357746
50,5451.905365257475
51,5557.333534878127
52,5502.168063134071
53,5213.403423714264
54,5302.770701782661
55,5306.347314193689
56,5191.590392138904
57,5397.725949153489
58,5477.5454684322
59,5506.347916642428
60,5283.021056999191
61,5180.792010944817
62,5156.808894708335
63,5103.488163530928
64,8060.070185130289
65,7360.414614650605
66,5357.648290805934
67,5039.539814061803
68,4864.478789634652
69,5083.465525360437
70,5330.319685726252
71,5895.155734438275
72,8993.697053926353
73,6139.978091393161
74,5005.981265225671
75,5171.303738861514
76,5170.370442452948
77,5169.631456018374
78,4970.942141562008
79,4989.265835574331


==> data/2D_VanishingSphere_k3_Agg0.5/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k3_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,441397.8712603756
1,687600.9290151973
2,710321.9074079007
3,757882.1068672437
4,756379.2283941938
5,587431.6136276767
6,738527.653760655
7,568826.9019355169
8,474832.2003810136
9,843829.313082954
10,849713.3867409176
11,951823.2945572849
12,682944.3825257793
13,689211.9016216816
14,745141.2813112575
15,587084.0588081002
16,840453.2744817733
17,657570.8959304577
18,688002.4551833288
19,542775.3631144034
20,829772.2951900986
21,987170.5740616793
22,725300.800717114
23,695501.9790569041
24,546961.726639006
25,455118.9475439175
26,695687.3340283402
27,550693.6576162061
28,469306.113599491
29,734078.0708193256
30,925200.1990844505
31,666101.288810346
32,510178.7329854596
33,413344.351758034
34,705768.647109597
35,828297.5325880796
36,618181.0946123891
37,761478.9317776344
38,555280.0684492606
39,830927.5676577751
40,624814.7168434698
41,822811.4924363086
42,657380.5276259676
43,518171.3352826215
44,454898.0936916526
45,392451.550311826
46,674641.185699576
47,550592.5797289638
48,791775.1197499208
49,601015.6092386857
50,452000.3137981858
51,397916.1272897872
52,372312.4098206113
53,890299.9403840291
54,703072.6022404035
55,573195.6745351315
56,439948.4724419493
57,729954.0367432223
58,561634.500652638
59,432616.3196719561
60,784544.4103816396
61,608182.8948355835
62,466771.4944592916
63,377419.900830902
64,350481.6027357848
65,849508.1175312866
66,631550.6722980055
67,448488.8195836383
68,469636.3271224489
69,438859.816130105
70,758806.2143177481
71,335538.6039637254
72,935456.5857341231
73,576721.9837120028
74,457125.6889977006
75,352658.5926776531
76,285289.9531564454
77,250113.6231172841
78,231024.7029800058
79,787243.8147300662


==> data/2D_VanishingSphere_k3_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5089.454390175953
1,5186.358091665819
2,5318.088776354299
3,5307.713129952929
4,6631.707610245146
5,5226.090501650237
6,5306.509753557313
7,5538.837775383062
8,5600.998603974006
9,5166.040784355325
10,5325.44211224975
11,5364.689652625882
12,5440.268338528384
13,7233.946400457664
14,5806.328517182732
15,5661.067563302002
16,5259.255823255939
17,5642.154895194521
18,6300.482543969658
19,6401.12700967053
20,5704.499671619989
21,7854.463862393509
22,6025.223542336095
23,5110.226381212179
24,5105.703200467167
25,5150.978376362365
26,5609.786589579561
27,5661.377528153414
28,5586.161954050157
29,5390.864228100762
30,7603.60798951236
31,5445.982685382517
32,5546.30951782899
33,5605.107635848755
34,5248.976790007167
35,5409.319693590688
36,5395.144304377753
37,5206.947752986309
38,5255.456220244046
39,7958.904450162342
40,5551.799631183943
41,5851.882605437022
42,5739.097155423702
43,5752.727745139144
44,5736.25328298542
45,5866.805386745949
46,5853.827269579088
47,5739.926757031228
48,7843.137874421135
49,5290.49913231032
50,5451.806899387999
51,5557.253411667574
52,5502.98173074799
53,5213.059378376023
54,5303.074097327792
55,5306.659609884036
56,5290.478344716264
57,5397.604201767637
58,5477.370267054089
59,5506.12480759755
60,5282.882559218251
61,5180.668352845833
62,5156.669356500616
63,5103.40410821917
64,5174.138846614885
65,7360.43594961113
66,5357.803703726147
67,5039.841143189321
68,4864.771455683574
69,5083.767487547018
70,5330.621623235509
71,5894.511943615568
72,8993.687331310804
73,6139.970763632667
74,5006.414382621032
75,5171.229642702016
76,5170.281262591207
77,5169.529361479504
78,4971.114162868564
79,4989.631595427807


==> data/2D_VanishingSphere_k3_Agg0/AggNoForA.csv <==
AggNo


==> data/2D_VanishingSphere_k3_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,157254499.7622797
1,18818210.89318927
2,7293258.97465072
3,204908585.1380549
4,254232041.7360543
5,23823862.34144086
6,585132332.3365594
7,39837646.61372484
8,132354793.4568962
9,14839952.25748411
10,237510912.2740554
11,22435483.93123934
12,89416036.12889136
13,16620030.49120802
14,7494001.220785266
15,inf
16,46416717.48809775
17,73134778.45834638
18,11896510.15667245
19,5068229.936539415
20,103009153.9227587
21,16698495.52229851
22,7111454.33742833
23,inf
24,39950052.41123395
25,inf


==> data/2D_VanishingSphere_k3_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,11797.24995873763
1,8488.116673284832
2,7827.831670941535
3,7092.470301546055
4,6929.400815191258
5,7277.699359756839
6,8512.188703224734
7,7922.877889001941
8,16286.75578187862
9,12005.72903601688
10,9565.03871251361
11,8251.102044864367
12,6405.18969631912
13,6624.620570317786
14,7605.086820909397
15,7.117077114851892e+19
16,9648.767500360977
17,16524.18061088468
18,11838.65551302024
19,8708.488691309121
20,7443.487313779859
21,7638.09280197399
22,7237.487664213255
23,5.852437115642447e+19
24,7408.781578194542
25,inf


==> data/CollidingSpheres2D_k1_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,16
1,32
2,32
3,16
4,36
5,28
6,20
7,36
8,24
9,28
10,36
11,12
12,24
13,36
14,24
15,32
16,20
17,8
18,28
19,20
20,16
21,28
22,16
23,16
24,28
25,16
26,16
27,20
28,8
29,20
30,20
31,4
32,16
33,20
34,8
35,20
36,12
37,8
38,20
39,12
40,20
41,8
42,12
43,20
44,8
45,20
46,16
47,4
48,20
49,20
50,8
51,20
52,16
53,16
54,28
55,16
56,16
57,28
58,16
59,20
60,28
61,8
62,20
63,32
64,24
65,36
66,24
67,12
68,36
69,28
70,24
71,36
72,20
73,28
74,36
75,16
76,32
77,32
78,16
79,36


==> data/CollidingSpheres2D_k1_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,167301.8995211765
1,99597.64582225248
2,99597.64581872428
3,167301.8982242968
4,227705.7649899694
5,127968.4950324493
6,143464.1925842901
7,82516.89655870789
8,123285.5684146408
9,111591.2683979721
10,136097.3714191536
11,159035.5144696243
12,200137.8223954779
13,144878.4338754797
14,79623.59541167725
15,89909.91204397062
16,200137.8223733857
17,159035.5144525564
18,114369.699982514
19,111591.2686557538
20,123623.8086307224
21,64436.04182444676
22,142662.6580216641
23,101172.1976327185
24,227705.7650287347
25,94211.90588775509
26,83687.92969263082
27,99597.64581612108
28,166957.2484010319
29,163901.4467715407
30,125416.1586106944
31,138783.3045999946
32,82516.896515995
33,65024.59705738624
34,111385.7024334003
35,136097.3706145795
36,111997.8773362933
37,91613.84275507453
38,145852.773050566
39,75745.15300631413
40,145852.7730601477
41,91613.84257553794
42,111997.8778925405
43,136097.3719656981
44,111385.7027019266
45,65024.59705644369
46,82516.89660144215
47,138783.3046596856
48,125416.1586115899
49,163901.4480481409
50,166957.2478043589
51,99597.64583370292
52,83687.92970269159
53,94211.9064663589
54,227705.7650376039
55,101172.1976304355
56,142662.6580134778
57,64436.04185782693
58,123623.8088038263
59,111591.2684833115
60,114369.6999986532
61,159035.5146199832
62,200137.8224131212
63,89909.91177345304
64,79623.59546363459
65,144878.433907197
66,92439.34499477096
67,159035.5145745755
68,136097.3695515746
69,111591.2684965526
70,123285.5684337395
71,82516.89656969033
72,143464.192337526
73,127968.4949271636
74,227705.7650068415
75,167301.8983264866
76,99597.64586323616
77,99597.64581620607
78,167301.8982208639
79,227705.7649728708


==> data/CollidingSpheres2D_k1_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1976.384180074406
1,1963.659869090252
2,1928.978132803943
3,1886.372451628107
4,1901.078222103862
5,1832.895387065491
6,1813.978239326307
7,1710.748118204558
8,1659.157165278688
9,1532.42465653345
10,1379.784081265832
11,1308.957559738671
12,1259.605886777377
13,1304.196690126614
14,1312.153806838854
15,1350.924013479859
16,1405.865465386693
17,1429.376588767969
18,1444.800343233957
19,1486.542516321106
20,1502.253822152844
21,1500.938738713133
22,1556.795143706614
23,1580.75948576422
24,1625.409183247654
25,1612.224676104036
26,1651.233071541666
27,1689.160637960705
28,1689.770976875721
29,1740.26031949927
30,1727.684935312931
31,1783.051665124857
32,1754.372361064414
33,1748.486496814794
34,1817.307262754099
35,1808.821735801394
36,1830.324115292661
37,1869.732455202204
38,1876.89026419335
39,1898.421492314717
40,1876.890264259663
41,1869.732455329328
42,1830.324115696346
43,1808.821735617253
44,1817.307262810162
45,1748.486496909292
46,1754.372361075842
47,1783.051664954005
48,1727.68493575513
49,1740.260319680094
50,1689.77097723045
51,1689.160637713676
52,1651.233071588518
53,1612.224676601572
54,1625.409183291344
55,1580.759485729938
56,1556.795142979305
57,1500.938738764231
58,1502.253822077658
59,1486.542516255958
60,1444.800343224508
61,1429.376588854316
62,1405.865465302694
63,1350.924013379726
64,1312.236787036127
65,1304.19669012595
66,1259.206844805737
67,1308.957559601703
68,1379.784081183077
69,1532.424656573517
70,1659.157165138454
71,1710.748118210979
72,1813.978239355586
73,1832.895387072719
74,1901.078222214712
75,1886.372452086199
76,1928.978132765372
77,1963.659869308308
78,1976.384180180355
79,2036.604932542109


==> data/CollidingSpheres2D_k1_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+00
Maximum value: 3.60e+01


File: AggNoForA.csv
Minimum value: 4.00e+00
Maximum value: 3.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 6.44e+04
Maximum value: 2.28e+05


File: MassMtxCondNo_data.csv
Minimum value: 6.44e+04
Maximum value: 2.28e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.26e+03
Maximum value: 2.04e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.26e+03
Maximum value: 2.04e+03




==> data/CollidingSpheres2D_k1_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,40
1,36
2,36
3,40
4,48
5,36
6,36
7,36
8,32
9,36
10,44
11,32
12,32
13,44
14,40
15,36
16,28
17,28
18,32
19,28
20,24
21,28
22,24
23,20
24,36
25,24
26,20
27,24
28,24
29,24
30,24
31,16
32,16
33,20
34,16
35,24
36,20
37,12
38,28
39,20
40,28
41,12
42,20
43,24
44,16
45,20
46,16
47,16
48,24
49,24
50,24
51,24
52,20
53,24
54,36
55,20
56,24
57,28
58,24
59,28
60,32
61,28
62,28
63,36
64,40
65,44
66,28
67,32
68,44
69,36
70,32
71,36
72,36
73,36
74,48
75,40
76,36
77,36
78,40
79,48


==> data/CollidingSpheres2D_k1_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,34584.50305014008
1,99597.6458223239
2,99597.64581872428
3,34584.50303507426
4,68125.43982260894
5,57032.49161111962
6,55582.9920334777
7,82516.89655870789
8,71210.14712329708
9,88429.63471148304
10,62034.48103314456
11,62443.4882364965
12,91053.93898720942
13,76486.06577065538
14,33788.2206867667
15,83870.35247453423
16,73416.46683643
17,62443.48825286316
18,63605.66664347484
19,87217.74667075273
20,71210.14712396137
21,64436.04182444676
22,53137.09423762804
23,53031.56665252179
24,67268.7690248286
25,34584.50305014008
26,42870.23453338114
27,99597.64581612108
28,27916.5605427771
29,68125.43977144388
30,57032.49162014808
31,55582.99207539349
32,82516.896515995
33,65024.59705738624
34,57107.89906753164
35,52437.61108148054
36,41278.22492024509
37,47493.49290966536
38,38287.48275552361
39,27215.33344454052
40,38287.48278997563
41,47493.4929422049
42,41278.22492045289
43,52437.61111570229
44,57107.89906672154
45,65024.59705644369
46,82516.89660144215
47,55582.99206280147
48,57032.49162052588
49,68125.43974158063
50,27916.56054171237
51,99597.64583370292
52,42870.23454031309
53,34584.50304890425
54,67268.76905275408
55,53031.56665988319
56,53137.09424148925
57,64436.04185782693
58,71210.14712483398
59,87217.74669075778
60,63605.66680286679
61,62443.48817563026
62,73416.46685126146
63,83870.35252197325
64,33788.22070338583
65,76486.06565338574
66,69667.55643603648
67,62443.4881205885
68,62034.48119872475
69,88429.63481490985
70,71210.1471221316
71,82516.89656969033
72,55582.99213127449
73,57032.49162329443
74,68125.43988585987
75,34584.5030495888
76,99597.64586323616
77,99597.64581598248
78,34584.50303534208
79,68125.4397774304


==> data/CollidingSpheres2D_k1_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1855.574559657539
1,1958.446068082123
2,1920.70164653628
3,1783.036213092578
4,1832.466987837297
5,1803.750903661395
6,1771.420703427088
7,1710.748118204558
8,1637.546463570736
9,1515.944455516701
10,1346.916101096062
11,1259.450105177328
12,1258.229311105688
13,1292.145380614511
14,1238.02839149087
15,1350.873267112893
16,1398.984804666147
17,1400.272180758751
18,1419.826806257103
19,1466.153315280989
20,1490.895299424816
21,1500.938738713133
22,1549.163303368524
23,1554.236298219404
24,1594.485713909397
25,1538.442929912723
26,1617.033101244146
27,1684.318852124196
28,1572.917870205347
29,1693.254882904607
30,1720.09613337865
31,1736.861109358199
32,1754.372361064414
33,1748.486496814794
34,1793.67341641653
35,1782.492458942152
36,1763.594794034577
37,1837.578392592691
38,1796.67246449044
39,1776.279519455323
40,1796.672464415062
41,1837.578392674997
42,1763.594794048809
43,1782.492458539003
44,1793.67341637601
45,1748.486496909292
46,1754.372361075842
47,1736.861109796796
48,1720.096133822939
49,1693.254882933194
50,1572.917870189022
51,1684.318852038727
52,1617.033100928773
53,1538.442929834559
54,1594.485713847708
55,1554.236298072761
56,1549.163302783249
57,1500.938738764231
58,1490.895299781897
59,1466.153314879046
60,1419.826806396298
61,1400.272180978974
62,1398.984804582163
63,1350.873267012844
64,1238.268241401968
65,1292.145380615041
66,1257.883669243097
67,1259.450104767853
68,1346.916101033823
69,1515.944455548849
70,1637.546463165849
71,1710.748118210979
72,1771.420703507208
73,1803.750903712723
74,1832.466987769295
75,1783.036213013336
76,1920.701646612222
77,1958.446067942652
78,1855.574559817602
79,1978.892214240644


==> data/CollidingSpheres2D_k1_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.20e+01
Maximum value: 4.80e+01


File: AggNoForA.csv
Minimum value: 1.20e+01
Maximum value: 4.80e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.72e+04
Maximum value: 9.96e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.72e+04
Maximum value: 9.96e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.24e+03
Maximum value: 1.98e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.24e+03
Maximum value: 1.98e+03




==> data/CollidingSpheres2D_k1_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,40
1,48
2,48
3,40
4,52
5,48
6,48
7,52
8,44
9,48
10,52
11,40
12,44
13,48
14,40
15,40
16,40
17,36
18,36
19,36
20,32
21,40
22,32
23,24
24,40
25,24
26,24
27,32
28,24
29,28
30,32
31,24
32,24
33,24
34,24
35,28
36,20
37,16
38,28
39,20
40,28
41,16
42,20
43,28
44,24
45,24
46,24
47,24
48,32
49,28
50,24
51,32
52,24
53,24
54,40
55,24
56,32
57,40
58,32
59,36
60,36
61,36
62,40
63,40
64,40
65,48
66,40
67,40
68,52
69,48
70,44
71,52
72,48
73,48
74,52
75,40
76,48
77,48
78,40
79,52


==> data/CollidingSpheres2D_k1_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,34584.50305014008
1,36762.00284144716
2,36762.00282734742
3,34584.50303507426
4,43307.33671823543
5,47296.82661550674
6,32168.19437890513
7,32263.52558560744
8,45647.24569368588
9,46580.71557757358
10,47588.31728759339
11,41278.22492024273
12,39236.41446070631
13,51510.11235752831
14,33788.2206867667
15,44244.13308301146
16,39234.01223532227
17,29565.02838920277
18,48793.61606044748
19,45942.34799511444
20,45647.24580016921
21,32147.37703687112
22,32168.19437839366
23,47296.82661869519
24,42524.39445515921
25,34584.50305014008
26,36445.86884743666
27,35541.119116401
28,27916.5605427771
29,35074.87312372262
30,30648.27709073916
31,27881.25359670672
32,32263.52556549615
33,38024.59668556515
34,40603.51385448533
35,47588.31730273979
36,41278.22492024509
37,39236.41444763593
38,38287.48275552361
39,27215.33344454052
40,38287.48278997563
41,39236.41447404686
42,41278.22492045289
43,47588.31734739832
44,40603.51387782363
45,38024.59668501229
46,32263.52560075491
47,27881.25360314939
48,30648.27707046549
49,35074.87315760187
50,27916.56054171237
51,35541.11912971295
52,36445.86885748688
53,34584.50304890425
54,42524.39445603437
55,47296.82662525984
56,32168.19437781853
57,32147.37705368081
58,45647.2459607987
59,45942.34800563861
60,48793.61603373104
61,29565.02836140051
62,39234.01222739823
63,44244.13302562134
64,33788.22070338583
65,51510.11191088041
66,39236.41446444992
67,41278.22493345232
68,47588.3174443914
69,46580.71563184432
70,45647.24567274984
71,32263.52559071038
72,32168.19437756214
73,47296.82660583808
74,43307.33670832736
75,34584.5030495888
76,36762.00282564253
77,36762.00281361999
78,34584.50303534208
79,43307.33670385904


==> data/CollidingSpheres2D_k1_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1855.574559657539
1,1895.272667663932
2,1872.699954402667
3,1783.036213092578
4,1816.090124719163
5,1789.30542020939
6,1694.922112795006
7,1675.356595195453
8,1607.001633658426
9,1487.7990624246
10,1336.826108722928
11,1184.534621578788
12,1234.435722698889
13,1269.646919925906
14,1238.02839149087
15,1326.276947204419
16,1361.413826253909
17,1304.030594980275
18,1413.485417313834
19,1446.370379242312
20,1483.829178720568
21,1484.151898512462
22,1490.489214508059
23,1550.578979688227
24,1559.382569245443
25,1538.442929912723
26,1609.343426179135
27,1584.761605936822
28,1572.917870205347
29,1676.994013077186
30,1621.611302689666
31,1619.961938559285
32,1736.623351874483
33,1739.31841293176
34,1784.747998184684
35,1774.498087931717
36,1763.594794034577
37,1833.791274565169
38,1796.67246449044
39,1776.279519455323
40,1796.672464415062
41,1833.791274646687
42,1763.594794048809
43,1774.498087529424
44,1784.747998141117
45,1739.318413028019
46,1736.623352031168
47,1619.961938730143
48,1621.611302762296
49,1676.994013044756
50,1572.917870189022
51,1584.76160599173
52,1609.343426261645
53,1538.442929834559
54,1559.382569556097
55,1550.578979723809
56,1490.489214578434
57,1484.151898673139
58,1483.829179076714
59,1446.370379319732
60,1413.485417025616
61,1304.030594956889
62,1361.413826244273
63,1326.27694701642
64,1238.268241401968
65,1269.646919791348
66,1234.186283770237
67,1184.534621710024
68,1336.826108948158
69,1487.799062449648
70,1607.001633266261
71,1675.356595182214
72,1694.922112882141
73,1789.305420714229
74,1816.0901246612
75,1783.036213013336
76,1872.69995453841
77,1895.272667906448
78,1855.574559817602
79,1958.37624673187


==> data/CollidingSpheres2D_k1_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 5.20e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 5.20e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.72e+04
Maximum value: 5.15e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.72e+04
Maximum value: 5.15e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.18e+03
Maximum value: 1.96e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.18e+03
Maximum value: 1.96e+03




==> data/CollidingSpheres2D_k1_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,44
1,60
2,60
3,44
4,64
5,60
6,48
7,52
8,56
9,60
10,60
11,44
12,56
13,60
14,40
15,48
16,48
17,36
18,44
19,44
20,36
21,40
22,32
23,36
24,48
25,28
26,36
27,36
28,24
29,32
30,32
31,24
32,24
33,32
34,28
35,32
36,24
37,24
38,36
39,20
40,36
41,24
42,24
43,32
44,28
45,32
46,24
47,24
48,32
49,32
50,24
51,36
52,36
53,28
54,48
55,36
56,32
57,40
58,36
59,44
60,44
61,36
62,48
63,48
64,40
65,60
66,52
67,44
68,60
69,60
70,56
71,52
72,48
73,60
74,64
75,44
76,60
77,60
78,44
79,64


==> data/CollidingSpheres2D_k1_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,28579.52839556872
1,30778.48238754801
2,30778.48240175738
3,28579.52837726878
4,31308.59893525081
5,30648.27713649417
6,32168.19437890513
7,32263.52558560744
8,29203.40060729588
9,29511.71026503183
10,32037.64790362134
11,28956.089674789
12,36795.68273248219
13,51510.11235752831
14,33788.2206867667
15,35192.10652673634
16,33864.24432197252
17,29565.02838920277
18,32849.08516133549
19,29511.71026013924
20,29203.40061155144
21,32147.37703687112
22,32168.19437839366
23,29704.05418219085
24,31023.57448572039
25,28579.52839546574
26,30778.482400879
27,30086.09941191344
28,27916.5605427771
29,31308.59893274556
30,30648.27709073916
31,27881.25359670672
32,32263.52556549615
33,29203.40060729609
34,28079.36768740372
35,32016.29237939782
36,28942.84707633148
37,30871.28564082119
38,30327.56759569857
39,27215.33344454052
40,30327.56759987932
41,30871.28565785546
42,28942.84707638345
43,32016.29239932218
44,28079.36769159571
45,29203.40059013788
46,32263.52560075491
47,27881.25360314939
48,30648.27707046549
49,31308.59897364936
50,27916.56054171237
51,30086.09942242617
52,30778.48240299628
53,28579.52839448225
54,31023.57448643587
55,29704.05416959687
56,32168.19437781853
57,32147.37705368081
58,29203.40058936804
59,29511.71026197777
60,32849.08516863485
61,29565.02836140051
62,33864.24429212922
63,35192.10651837985
64,33788.22070338583
65,51510.11191088041
66,30892.9955633898
67,28956.08968248481
68,32037.64792271127
69,29511.71026471735
70,29203.40064174573
71,32263.52559071038
72,32168.19437756214
73,30648.27716305707
74,31308.59898477108
75,28579.52839232292
76,30778.48240085311
77,30778.48239975059
78,28579.5283830226
79,31308.59893369446


==> data/CollidingSpheres2D_k1_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1855.545063051353
1,1850.920493273184
2,1810.352208156472
3,1762.338256917284
4,1769.555577113549
5,1668.225190118439
6,1694.922112795006
7,1675.356595195453
8,1486.988762456763
9,1396.679408082455
10,1308.222996870809
11,1184.456230182379
12,1202.017746504494
13,1244.422015477408
14,1238.02839149087
15,1306.867732396778
16,1293.816409785314
17,1304.030594980275
18,1395.628903207342
19,1367.786957687053
20,1382.577587836182
21,1484.151898512462
22,1490.489214508059
23,1465.738803773116
24,1549.641794148767
25,1527.920662513979
26,1565.555753391364
27,1578.983593632973
28,1572.917870205347
29,1633.69931265223
30,1621.611302689666
31,1619.961938559285
32,1736.623351874483
33,1650.710941558762
34,1672.436425083577
35,1772.894788876481
36,1753.299251313106
37,1791.755569153965
38,1786.516469639667
39,1776.279519455323
40,1786.51646957746
41,1791.755569243942
42,1753.299251329226
43,1772.894788476395
44,1672.436425596662
45,1650.710941439067
46,1736.623352031168
47,1619.961938730143
48,1621.611302762296
49,1633.699312921859
50,1572.917870189022
51,1578.983594635772
52,1565.5557534961
53,1527.920662437093
54,1549.641794450439
55,1465.738803689217
56,1490.489214578434
57,1484.151898673139
58,1382.577587808305
59,1367.786957353138
60,1395.628903267834
61,1304.030594956889
62,1293.816409874945
63,1306.867732159685
64,1238.268241401968
65,1244.42201503809
66,1201.772769860108
67,1184.456230313617
68,1308.222997198065
69,1396.679408130486
70,1486.988762372612
71,1675.356595182214
72,1694.922112882141
73,1668.225190307065
74,1769.555576799086
75,1762.33825683058
76,1810.352207926554
77,1850.92049313387
78,1855.545063211408
79,1922.749695255618


==> data/CollidingSpheres2D_k1_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 6.40e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 6.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.72e+04
Maximum value: 5.15e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.72e+04
Maximum value: 5.15e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.18e+03
Maximum value: 1.92e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.18e+03
Maximum value: 1.92e+03




==> data/CollidingSpheres2D_k1_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,64
1,80
2,80
3,64
4,84
5,80
6,68
7,76
8,72
9,76
10,76
11,68
12,76
13,84
14,52
15,72
16,68
17,52
18,60
19,60
20,52
21,60
22,52
23,52
24,60
25,44
26,52
27,52
28,36
29,52
30,52
31,32
32,44
33,48
34,40
35,44
36,44
37,36
38,44
39,28
40,44
41,36
42,44
43,44
44,40
45,48
46,44
47,32
48,52
49,52
50,36
51,52
52,52
53,44
54,60
55,52
56,52
57,60
58,52
59,60
60,60
61,52
62,68
63,72
64,52
65,84
66,72
67,68
68,76
69,76
70,72
71,76
72,68
73,80
74,84
75,64
76,80
77,80
78,64
79,84


==> data/CollidingSpheres2D_k1_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,22124.82295478222
1,18273.85783900825
2,18273.85784203411
3,22124.82296960069
4,22257.32658950497
5,18835.89097316016
6,21341.34740470602
7,22175.14570388092
8,19120.58543640868
9,20700.91053689583
10,25471.50272099804
11,22246.85960903145
12,20853.0726508216
13,23416.10741315874
14,33788.22068676671
15,22143.38940012968
16,23702.61532372548
17,21943.58260455645
18,26700.08778083897
19,20700.91048977438
20,18913.15133703388
21,22175.14585540158
22,21341.34740123607
23,17880.54848216821
24,21280.10779189284
25,22124.8229905427
26,17224.16723063008
27,18273.85783107979
28,20502.17403773842
29,21610.34779952178
30,18835.89093243096
31,20992.6071726841
32,20078.95655449149
33,19039.92149234887
34,18227.46059756362
35,25471.50271154814
36,20794.78201481503
37,17460.01902898413
38,19105.58900434107
39,19978.48740404824
40,19105.58900671275
41,17460.01904568795
42,20794.78202959694
43,25471.50272848531
44,18227.46059594963
45,19039.92148331122
46,20078.95655173489
47,20992.60715564538
48,18835.89096222816
49,21610.3478014048
50,20502.17403694898
51,18273.85784160607
52,17224.16724755659
53,22124.82292482962
54,21280.10779243182
55,17880.54849244884
56,21341.3474032202
57,22175.14585348092
58,18913.1513127855
59,20700.9105226244
60,26700.08788528426
61,21943.58258494039
62,23702.6153060845
63,22143.3893932775
64,33788.22080939293
65,23416.10722320211
66,19183.54235113808
67,22246.85961245305
68,25471.50273831013
69,20700.91051479917
70,19120.58546354617
71,22175.14575413484
72,21341.34740134004
73,18835.89095322765
74,22257.32658415216
75,22124.82299013321
76,18273.8578396961
77,18273.85783545769
78,22124.82300546185
79,22257.32658403349


==> data/CollidingSpheres2D_k1_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1806.379449512687
1,1805.048114510093
2,1768.350343833779
3,1705.292266966359
4,1764.295959410331
5,1650.959532681447
6,1597.796211969081
7,1573.076718066193
8,1490.45348800243
9,1383.61533416435
10,1289.167233585099
11,1126.837677673637
12,1152.912471632444
13,1225.089581588198
14,1226.550509367249
15,1272.054901402826
16,1283.469819061026
17,1334.67271747227
18,1390.919822005851
19,1364.390534252055
20,1389.188261070453
21,1415.858634258155
22,1432.352497668978
23,1451.591529089385
24,1547.745595647822
25,1488.338028493665
26,1518.541553929648
27,1568.39306306413
28,1560.336207225469
29,1594.711938309915
30,1596.902743195594
31,1618.529626879249
32,1642.128140239392
33,1656.333166094523
34,1670.204644418875
35,1770.272392926848
36,1703.962731663895
37,1722.063061335868
38,1784.284343362292
39,1763.855911762007
40,1784.284343298822
41,1722.063061542762
42,1703.962732003464
43,1770.272392527096
44,1670.204644931197
45,1656.333165758982
46,1642.128140237164
47,1618.529627049924
48,1596.902743363005
49,1594.711938285655
50,1560.336207211186
51,1568.393064058279
52,1518.541553856414
53,1488.33802885099
54,1547.745595949048
55,1451.591529044626
56,1432.352497672788
57,1415.858634261482
58,1389.188260887375
59,1364.39053391908
60,1390.919822055674
61,1334.672717854927
62,1283.469819159235
63,1272.054901295973
64,1226.790638866438
65,1225.089581673468
66,1152.748618705743
67,1126.837677394008
68,1289.167233901949
69,1383.615334378061
70,1490.453487857261
71,1573.076718156195
72,1597.796212442745
73,1650.959532864827
74,1764.295959095976
75,1705.292267170501
76,1768.350343719457
77,1805.048113763559
78,1806.379449367297
79,1898.037930961732


==> data/CollidingSpheres2D_k1_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.80e+01
Maximum value: 8.40e+01


File: AggNoForA.csv
Minimum value: 2.80e+01
Maximum value: 8.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.72e+04
Maximum value: 3.38e+04


File: MassMtxCondNo_data.csv
Minimum value: 1.72e+04
Maximum value: 3.38e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.13e+03
Maximum value: 1.90e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.13e+03
Maximum value: 1.90e+03




==> data/CollidingSpheres2D_k1_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/CollidingSpheres2D_k1_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,301850.3423458382
1,278017905.3365297
2,278017902.1036605
3,301850.3415308112
4,170002838.1233529
5,15742107.04494247
6,inf
7,35920856.10055193
8,8946170.461826822
9,810421925.7711748
10,90511951.79150668
11,443744.2019930157
12,2824212.657627665
13,326759302.1623395
14,219239.0752668726
15,326759344.3716091
16,2814342.827473555
17,284194.1894812492
18,10799834.12589761
19,3185060.803661068
20,8819084.209876098
21,35920856.15085591
22,721898.3792663658
23,9091774.14384001
24,45670532.36117339
25,301850.3424788162
26,262402724.2350132
27,2610835.423132069
28,225039.6506335041
29,116507114.7977426
30,15742107.03466316
31,inf
32,5272157.503222849
33,1326449.351174305
34,793950602.9534739
35,90511951.7818184
36,443744.1997252362
37,2495531.435081905
38,6564904.334811343
39,205036.8049575386
40,6564904.334961973
41,2495531.435217258
42,443744.2009828242
43,90511951.81842738
44,793951748.3598683
45,1326449.341261658
46,5272157.506285397
47,inf
48,15742107.03735273
49,116507114.4158419
50,225039.6506615051
51,2610835.423438809
52,262402718.399281
53,301850.3432159268
54,45670532.37283722
55,9091774.145304028
56,721898.3878121144
57,35920856.13717797
58,8819084.211675052
59,3185060.804449544
60,10799834.13019411
61,284194.1895250258
62,2814342.827469244
63,326759299.797372
64,219239.0768425077
65,326759275.7404183
66,2801509.678246275
67,443744.2032609691
68,90511951.77053183
69,810422451.9434983
70,8946170.43799396
71,35920856.09316635
72,inf
73,15742107.0380176
74,170002837.6206757
75,301850.3423237348
76,278017904.9215642
77,278017904.3423005
78,301850.3432009353
79,170002838.276657


==> data/CollidingSpheres2D_k1_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1979.464902966812
1,1978.091024280219
2,1938.870315060974
3,1900.360294163458
4,1852.655264091254
5,1839.137443653746
6,2.901181512140023e+19
7,1767.437168534129
8,1661.234479882837
9,1549.17607534016
10,1381.693454102467
11,1309.239176841385
12,1265.113749295338
13,1301.731617192906
14,1319.131787839242
15,1367.943947739677
16,1408.135521919309
17,1429.473806253274
18,1423.936886706665
19,1490.453434514939
20,1502.726230486179
21,1554.884023136918
22,1562.34490633755
23,1582.564154629468
24,1606.263678580323
25,1627.297421173565
26,1655.575239059744
27,1697.572107718619
28,1691.352199907153
29,1683.626439052268
30,1710.579207689431
31,1.379845984461831e+20
32,1750.913106655368
33,1775.212375377556
34,1818.101349342444
35,1819.667992553489
36,1833.029268597914
37,1873.076103837756
38,1883.64257127017
39,1909.779080434178
40,1883.642571660124
41,1873.076103975524
42,1833.02926890128
43,1819.667992375906
44,1818.101349396535
45,1775.212375375491
46,1750.913106822303
47,5.168281358200234e+19
48,1710.579207992875
49,1683.62643901925
50,1691.352199941529
51,1697.572107461918
52,1655.575239107071
53,1627.297421295292
54,1606.26367854253
55,1582.564154596102
56,1562.344905607252
57,1554.884023223076
58,1502.726230414201
59,1490.453434445411
60,1423.936886425726
61,1429.473806339523
62,1408.135521756735
63,1367.943947493383
64,1319.131787928587
65,1301.731617102355
66,1264.714656170225
67,1309.239176704451
68,1381.693454510562
69,1549.176075372549
70,1661.234479733249
71,1767.437168259872
72,9.319483578333284e+18
73,1839.137443658759
74,1852.655264088366
75,1900.360295040515
76,1938.870315032185
77,1978.091024516437
78,1979.46490327493
79,1989.104098076125


==> data/CollidingSpheres2D_k1_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.05e+05
Maximum value: 8.10e+08
Inf values found: 6     inf
31    inf
47    inf
72    inf
Name: MassMtxCondNo, dtype: float64


File: MassMtxCondNo_data.csv
Minimum value: 2.05e+05
Maximum value: 8.10e+08
Inf values found: 6     inf
31    inf
47    inf
72    inf
Name: MassMtxCondNo, dtype: float64


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.26e+03
Maximum value: 1.38e+20


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.26e+03
Maximum value: 1.38e+20




==> data/CollidingSpheres2D_k2_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,16
1,32
2,32
3,16
4,36
5,28
6,20
7,36
8,24
9,28
10,36
11,12
12,24
13,36
14,24
15,32
16,20
17,8
18,28
19,20
20,16
21,28
22,16
23,16
24,28
25,16
26,16
27,20
28,8
29,20
30,20
31,4
32,16
33,20
34,8
35,20
36,12
37,8
38,20
39,12
40,20
41,8
42,12
43,20
44,8
45,20
46,16
47,4
48,20
49,20
50,8
51,20
52,16
53,16
54,28
55,16
56,16
57,28
58,16
59,20
60,28
61,8
62,20
63,32
64,24
65,36
66,24
67,12
68,36
69,28
70,24
71,36
72,20
73,28
74,36
75,16
76,32
77,32
78,16
79,36


==> data/CollidingSpheres2D_k2_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1860220.457441838
1,1068288.096968728
2,1068288.09699801
3,1860220.45978134
4,2465576.054931285
5,1487668.993747003
6,1622172.623547311
7,826635.117237446
8,1419861.478129654
9,1279961.242981345
10,1475634.59906437
11,1800688.351087644
12,2361287.163429694
13,1647196.40811906
14,916719.7048056478
15,998453.2076883592
16,2361287.163582766
17,1800688.352536942
18,1162001.906626689
19,1279961.243051219
20,1419861.478011442
21,643533.6684530075
22,1576298.096197835
23,1163765.905131328
24,2284542.037276644
25,984901.6975840994
26,973476.7618310624
27,1067645.865640854
28,1860220.460191502
29,1975034.67432848
30,1440685.285977322
31,1622172.623505918
32,826635.1172426608
33,716032.2085506673
34,1279961.243032643
35,1434804.512742932
36,1170182.678298089
37,1063315.580661233
38,1467007.658605623
39,823256.3851930646
40,1467007.658797871
41,1063315.580680513
42,1170182.67940037
43,1434804.512430469
44,1279961.243116126
45,716032.2086883497
46,826635.1173060513
47,1622172.623445904
48,1440685.286035523
49,1975034.674920792
50,1860220.460859177
51,1067645.865701902
52,973476.7618111091
53,984901.697238636
54,2284542.036850769
55,1163765.905069985
56,1576298.096424052
57,643533.6684521986
58,1419861.47804544
59,1279961.242963584
60,1162001.906598584
61,1800688.352269953
62,2361287.163511755
63,998453.2086282204
64,916719.7047851768
65,1647196.40804138
66,1062404.805463108
67,1800688.351691323
68,1475634.597843169
69,1279961.242959461
70,1419861.478053237
71,826635.117320364
72,1622172.623066274
73,1487668.993557503
74,2465576.055048633
75,1860220.460910114
76,1068288.096958692
77,1068288.097076208
78,1860220.458796223
79,2465576.055014745


==> data/CollidingSpheres2D_k2_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1917.559375593083
1,1937.803475586004
2,1901.830634584383
3,1849.249730545131
4,2350.052182810639
5,2417.020264633285
6,1476.054502620046
7,1477.697800342143
8,2064.926172440029
9,2520.819319915204
10,1425.978503560749
11,1547.049034022577
12,3930.066873009365
13,2013.188841261717
14,1404.720733313285
15,1453.775379637445
16,2838.428740558484
17,1561.232142530836
18,1496.643733285743
19,2300.002952890619
20,1604.408245323734
21,1491.277869461675
22,1451.090288224286
23,1463.963634053184
24,2315.527942916712
25,1457.788365528675
26,1504.130441997748
27,1493.878205719173
28,1479.369902518814
29,2018.407299127753
30,2546.649829860563
31,1522.256604572649
32,1558.294602954049
33,2171.965798215979
34,1559.340837236198
35,1832.603189887718
36,1797.740235794806
37,1831.122208026304
38,1877.497125837887
39,1814.773116857675
40,1877.497125829128
41,1831.122208023683
42,1797.740235820933
43,1832.603189882338
44,1559.340837264386
45,2171.96579827584
46,1904.635082983309
47,1522.256604540724
48,2546.649829762696
49,2018.407299057195
50,1479.369902505395
51,1493.8782057235
52,1504.13044200631
53,1457.788365515183
54,2315.527942711956
55,1463.963634040376
56,1451.090288214035
57,1491.277869472544
58,1604.408245418206
59,2300.002952859607
60,1496.643733262702
61,1561.232142642903
62,2838.428740565097
63,1453.775379646135
64,1404.695636932297
65,2013.188841400801
66,2741.452720240028
67,1547.049034097079
68,1425.978503539153
69,2520.819319829779
70,2064.926172494024
71,1477.697800294182
72,1476.054502582741
73,2417.020264629436
74,2350.052182820336
75,1849.249730545072
76,1901.830634561327
77,1937.803475589506
78,1917.55937560377
79,1976.434139983116


==> data/CollidingSpheres2D_k2_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+00
Maximum value: 3.60e+01


File: AggNoForA.csv
Minimum value: 4.00e+00
Maximum value: 3.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 6.44e+05
Maximum value: 2.47e+06


File: MassMtxCondNo_data.csv
Minimum value: 6.44e+05
Maximum value: 2.47e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.40e+03
Maximum value: 3.93e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.40e+03
Maximum value: 3.93e+03




==> data/CollidingSpheres2D_k2_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,40
1,36
2,36
3,40
4,48
5,36
6,36
7,36
8,32
9,36
10,44
11,32
12,32
13,44
14,40
15,36
16,28
17,28
18,32
19,28
20,24
21,28
22,24
23,20
24,36
25,24
26,20
27,24
28,24
29,24
30,24
31,16
32,16
33,20
34,16
35,24
36,20
37,12
38,28
39,20
40,28
41,12
42,20
43,24
44,16
45,20
46,16
47,16
48,24
49,24
50,24
51,24
52,20
53,24
54,36
55,20
56,24
57,28
58,24
59,28
60,32
61,28
62,28
63,36
64,40
65,44
66,28
67,32
68,44
69,36
70,32
71,36
72,36
73,36
74,48
75,40
76,36
77,36
78,40
79,48


==> data/CollidingSpheres2D_k2_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,339221.1496849111
1,1046204.176432977
2,1046204.176196434
3,339221.1497042817
4,718329.3910504015
5,599645.2211402744
6,588921.432477337
7,826635.117237446
8,752196.0807613952
9,988483.4730268528
10,641790.2650613737
11,647530.7331977743
12,969257.1285903888
13,910530.7994361442
14,366858.6478146106
15,843554.0751163724
16,785939.3640768948
17,647530.7331109046
18,641790.2646880142
19,982162.8093183736
20,741235.2224319617
21,643533.6684530075
22,578643.8200100946
23,590224.9643715988
24,718329.3908979862
25,339221.1496849607
26,465525.5069346197
27,1046204.176210077
28,311690.3604486545
29,718329.3910854323
30,594954.6405387676
31,588921.4324782231
32,826635.1172426608
33,716032.2085506673
34,576903.7868658741
35,512215.8873185719
36,422608.3922845818
37,522277.2703748508
38,414867.2959000736
39,309269.4176246213
40,414867.2956326245
41,522277.2699399494
42,422608.3922856012
43,512215.8874718848
44,576903.7868571236
45,716032.2086883497
46,826635.1173060513
47,588921.4325128968
48,594954.6405566242
49,718329.3908799158
50,311690.3604078394
51,1046204.176332167
52,465525.5066995792
53,339221.1496865425
54,718329.3908835774
55,590224.9643423652
56,578643.8198782632
57,643533.6684521986
58,741235.2225115146
59,982162.8093326874
60,641790.2649945056
61,647530.7331903576
62,785939.3640904357
63,843554.0755616048
64,366858.6478064183
65,910530.7993878056
66,745447.5731731844
67,647530.7331194712
68,641790.264952062
69,988483.4730212392
70,752196.0806678468
71,826635.117320364
72,588921.4324395263
73,599645.2211513282
74,718329.3913038452
75,339221.1496906769
76,1046204.176252354
77,1046204.176185665
78,339221.1496887456
79,718329.390842359


==> data/CollidingSpheres2D_k2_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1888.254091724137
1,1938.572084488834
2,1898.75241683657
3,1834.672381450091
4,1534.729163571575
5,1506.644762602275
6,1474.782580982486
7,1477.697800342143
8,2065.587029172545
9,2520.910552292748
10,1424.469277701122
11,1396.072116849004
12,1428.371204365675
13,1435.156291644273
14,1402.655004637289
15,1462.978816187255
16,1455.399178965995
17,1432.630741428583
18,1495.099373316209
19,2303.020533926744
20,1467.706209033358
21,1491.277869461675
22,1451.78268328178
23,1463.175609792744
24,1504.031435213177
25,1456.160957371139
26,1496.637882816616
27,1493.751759160991
28,1466.640328455692
29,1518.231078279928
30,1729.962028286664
31,1522.272322886402
32,1558.294602954049
33,2171.965798215979
34,1557.836116355754
35,1828.120355074515
36,1792.417584705233
37,1830.739589718584
38,1864.975764865043
39,1808.513127619522
40,1864.975764844831
41,1830.739589714027
42,1792.417584730444
43,1828.120355068532
44,1557.836116384191
45,2171.96579827584
46,1904.635082983309
47,1522.272322848052
48,1517.141845166027
49,1518.231078229752
50,1466.640328478851
51,1493.751759165367
52,1496.637882827067
53,1456.160957357669
54,1504.031435196438
55,1463.175609803395
56,1451.782683267992
57,1491.277869472544
58,1467.7062090119
59,2303.020533892364
60,1495.099373292694
61,1432.630741430699
62,1455.399178972861
63,1462.978816153245
64,1402.670534739782
65,1435.156291648174
66,1428.233800428103
67,1396.072116861724
68,1424.46927767964
69,2520.910552252417
70,2065.587029226534
71,1477.697800294182
72,1474.782580946082
73,1506.644762589906
74,1534.729163558684
75,1834.672381449709
76,1898.752416805072
77,1938.57208447774
78,1888.254091734379
79,1963.689787843861


==> data/CollidingSpheres2D_k2_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.20e+01
Maximum value: 4.80e+01


File: AggNoForA.csv
Minimum value: 1.20e+01
Maximum value: 4.80e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 3.09e+05
Maximum value: 1.05e+06


File: MassMtxCondNo_data.csv
Minimum value: 3.09e+05
Maximum value: 1.05e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.40e+03
Maximum value: 2.52e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.40e+03
Maximum value: 2.52e+03




==> data/CollidingSpheres2D_k2_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,40
1,48
2,48
3,40
4,52
5,48
6,48
7,52
8,44
9,48
10,52
11,40
12,44
13,48
14,40
15,40
16,40
17,36
18,36
19,36
20,32
21,40
22,32
23,24
24,40
25,24
26,24
27,32
28,24
29,28
30,32
31,24
32,24
33,24
34,24
35,28
36,20
37,16
38,28
39,20
40,28
41,16
42,20
43,28
44,24
45,24
46,24
47,24
48,32
49,28
50,24
51,32
52,24
53,24
54,40
55,24
56,32
57,40
58,32
59,36
60,36
61,36
62,40
63,40
64,40
65,48
66,40
67,40
68,52
69,48
70,44
71,52
72,48
73,48
74,52
75,40
76,48
77,48
78,40
79,52


==> data/CollidingSpheres2D_k2_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,339221.1496849111
1,385839.2740870671
2,385839.2741790531
3,339221.1497042817
4,447137.9607180462
5,448287.3782429779
6,335026.6644226637
7,345919.5328656106
8,498078.8335489176
9,466289.540354325
10,482384.3676808345
11,422608.3922957859
12,500712.2123161904
13,567233.0922708017
14,366858.6478146106
15,447679.7896074274
16,417060.7913125195
17,330781.6832593527
18,481279.9385898936
19,463393.6695026321
20,498078.8345449397
21,345919.5327942883
22,335026.6644737798
23,469930.2818343914
24,447137.9606948127
25,339221.1496849607
26,383936.3424661831
27,382489.3221340622
28,311690.3604486545
29,382045.238575159
30,332969.7018600847
31,308659.4326419777
32,343478.693067867
33,379445.8381622126
34,437396.3912670425
35,482384.3676251913
36,422608.3922845818
37,408548.4532747508
38,414867.2959000736
39,309269.4176246213
40,414867.2956326245
41,408548.4532397744
42,422608.3922856012
43,482384.3676749608
44,437396.3913409992
45,379445.8382357129
46,343478.6931575989
47,308659.4326405854
48,332969.7018607843
49,382045.2387535076
50,311690.3604078394
51,382489.3221350771
52,383936.3424493324
53,339221.1496865425
54,447137.9607941691
55,469930.2813480627
56,335026.6644526813
57,345919.5327396085
58,498078.8348189831
59,463393.6695114826
60,481279.9383928298
61,330781.6832258131
62,417060.7912307709
63,447679.7894829566
64,366858.6478064183
65,567233.095138377
66,408548.4533566868
67,422608.3922991077
68,482384.3672602234
69,466289.5403708074
70,498078.8345449237
71,345919.5326659599
72,335026.6644582721
73,448287.3781686312
74,447137.9609285813
75,339221.1496906769
76,385839.2744105191
77,385839.2743250724
78,339221.1496887456
79,447137.960712449


==> data/CollidingSpheres2D_k2_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1888.254091724137
1,1908.307319234645
2,1890.787490329516
3,1834.672381450091
4,1534.439573716239
5,1503.948711655447
6,1467.08248945883
7,1469.551476055983
8,1431.797186540395
9,1365.502506506755
10,1422.059572422713
11,1396.006525068864
12,1427.159792129016
13,1435.093118862019
14,1402.655004637289
15,1462.353037476196
16,1452.233747007276
17,1406.71988106083
18,1494.509611798395
19,1460.566360429442
20,1467.268611373813
21,1489.252259280243
22,1466.670666951307
23,1462.306779157793
24,1503.969467938176
25,1456.160957371139
26,1495.651831662712
27,1495.416020623451
28,1466.640328455692
29,1513.73016207809
30,1505.741954511475
31,1459.968158488043
32,1555.561568477329
33,1538.344354453269
34,1556.593034079641
35,1581.472552277352
36,1792.417584705233
37,1827.440740329529
38,1864.975764865043
39,1808.513127619522
40,1864.975764844831
41,1827.440740325343
42,1792.417584730444
43,1581.47255227401
44,1556.593034103192
45,1538.344354496283
46,1555.561568479214
47,1459.96815849993
48,1505.7419545376
49,1513.730162028652
50,1466.640328478851
51,1495.416020627973
52,1495.651831673275
53,1456.160957357669
54,1503.969467921429
55,1462.30677914494
56,1466.670666951287
57,1489.252259291022
58,1467.268611350957
59,1460.566360475019
60,1494.509611774797
61,1406.719881050903
62,1452.233747013452
63,1462.353037442238
64,1402.670534739782
65,1435.093118865908
66,1427.035771601334
67,1396.006525081589
68,1422.059572399918
69,1365.502506484004
70,1431.797186560701
71,1469.551476008537
72,1467.082489420958
73,1503.948711644448
74,1534.439573703401
75,1834.672381449709
76,1890.787490299675
77,1908.307319224574
78,1888.254091734379
79,1959.940436755945


==> data/CollidingSpheres2D_k2_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 5.20e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 5.20e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 3.09e+05
Maximum value: 5.67e+05


File: MassMtxCondNo_data.csv
Minimum value: 3.09e+05
Maximum value: 5.67e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.37e+03
Maximum value: 1.96e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.37e+03
Maximum value: 1.96e+03




==> data/CollidingSpheres2D_k2_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,44
1,60
2,60
3,44
4,64
5,60
6,48
7,52
8,56
9,60
10,60
11,44
12,56
13,60
14,40
15,48
16,48
17,36
18,44
19,44
20,36
21,40
22,32
23,36
24,48
25,28
26,36
27,36
28,24
29,32
30,32
31,24
32,24
33,32
34,28
35,32
36,24
37,24
38,36
39,20
40,36
41,24
42,24
43,32
44,28
45,32
46,24
47,24
48,32
49,32
50,24
51,36
52,36
53,28
54,48
55,36
56,32
57,40
58,36
59,44
60,44
61,36
62,48
63,48
64,40
65,60
66,52
67,44
68,60
69,60
70,56
71,52
72,48
73,60
74,64
75,44
76,60
77,60
78,44
79,64


==> data/CollidingSpheres2D_k2_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,320615.5428077881
1,343145.7980131172
2,343145.7980362151
3,320615.5428204692
4,347303.5812140725
5,332969.7018766204
6,335026.6644226637
7,345919.5328656106
8,326392.6314883475
9,329367.4984658049
10,346305.8754067617
11,326794.4962078694
12,433564.6883395044
13,567233.0939177007
14,366858.6478146106
15,368236.6753555167
16,361416.5570434963
17,330781.6832593527
18,345513.000916084
19,329367.4984207948
20,326392.6315885551
21,345919.5327942883
22,335026.6644737798
23,332969.7019041009
24,347303.5811958299
25,320615.5428077881
26,340567.2245908618
27,343145.7980384701
28,311690.3604486545
29,345521.1773119132
30,332969.7018600847
31,308659.4326419777
32,343478.693067867
33,326392.6314883467
34,306445.1296353643
35,346367.1857393514
36,326831.2385858264
37,345273.6676810355
38,346783.0397163866
39,309269.4176246213
40,346783.0397341889
41,345273.6676536178
42,326831.2385808993
43,346367.1858412598
44,306445.1295838738
45,326392.6315396569
46,343478.6931575989
47,308659.4326405854
48,332969.7018607843
49,345521.1773665481
50,311690.3604078394
51,343145.7980855356
52,340567.2245874021
53,320615.5428082815
54,347303.5812107029
55,332969.7018515494
56,335026.6644526813
57,345919.5327396085
58,326392.6315025898
59,329367.4984689084
60,345513.0009267147
61,330781.6832258131
62,361416.5572502523
63,368236.6753727811
64,366858.6478064183
65,567233.095138377
66,345417.8919305273
67,326794.4962185216
68,346305.8753859983
69,329367.4984339371
70,326392.6315517025
71,345919.5326659599
72,335026.6644582721
73,332969.7019562809
74,347303.5811935171
75,320615.5428081408
76,343145.798071803
77,343145.7980416054
78,320615.5428023965
79,347303.5812078033


==> data/CollidingSpheres2D_k2_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1888.226212252454
1,1896.377864984054
2,1861.250889062694
3,1866.467273587698
4,1527.246779698009
5,1478.129467356747
6,1467.08248945883
7,1469.551476055983
8,1400.907651711756
9,1335.54833606035
10,1421.264280172038
11,1394.27768116365
12,1422.935277584352
13,1432.267838823843
14,1402.655004637289
15,1461.153454822845
16,1440.555446799247
17,1406.71988106083
18,1493.340753900657
19,1442.025302020449
20,1406.440042477556
21,1489.252259280243
22,1466.670666951307
23,1396.481818448065
24,1479.227737449051
25,1454.326836853447
26,1486.336544265919
27,1494.419975291614
28,1466.640328455692
29,1508.766924581017
30,1505.741954511475
31,1459.968158488043
32,1555.561568477329
33,1512.577377796151
34,1483.888067227296
35,1580.234045620218
36,1781.868071315694
37,1816.160771611701
38,1837.265722325425
39,1808.513127619522
40,1837.265722306634
41,1816.160771599079
42,1781.868071344732
43,1580.234045616529
44,1483.888067258477
45,1512.577377876481
46,1555.561568479214
47,1459.96815849993
48,1505.7419545376
49,1508.766924579135
50,1466.640328478851
51,1494.419975296423
52,1486.336544256607
53,1454.326836840008
54,1479.22773743427
55,1396.481818474534
56,1466.670666951287
57,1489.252259291022
58,1406.44004249171
59,1442.025302009727
60,1493.340753876997
61,1406.719881050903
62,1440.555446783883
63,1461.153454788892
64,1402.670534739782
65,1432.26783882935
66,1422.812485706311
67,1394.277681176264
68,1421.264280149323
69,1335.548336070786
70,1601.80405100788
71,1469.551476008537
72,1467.082489420958
73,1478.129467385602
74,1527.246779685223
75,1866.46727358559
76,1861.250889069404
77,1896.377864955297
78,1888.226212262695
79,1952.304530186799


==> data/CollidingSpheres2D_k2_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 6.40e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 6.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 3.06e+05
Maximum value: 5.67e+05


File: MassMtxCondNo_data.csv
Minimum value: 3.06e+05
Maximum value: 5.67e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.34e+03
Maximum value: 1.95e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.34e+03
Maximum value: 1.95e+03




==> data/CollidingSpheres2D_k2_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,64
1,80
2,80
3,64
4,84
5,80
6,68
7,76
8,72
9,76
10,76
11,68
12,76
13,84
14,52
15,72
16,68
17,52
18,60
19,60
20,52
21,60
22,52
23,52
24,60
25,44
26,52
27,52
28,36
29,52
30,52
31,32
32,44
33,48
34,40
35,44
36,44
37,36
38,44
39,28
40,44
41,36
42,44
43,44
44,40
45,48
46,44
47,32
48,52
49,52
50,36
51,52
52,52
53,44
54,60
55,52
56,52
57,60
58,52
59,60
60,60
61,52
62,68
63,72
64,52
65,84
66,72
67,68
68,76
69,76
70,72
71,76
72,68
73,80
74,84
75,64
76,80
77,80
78,64
79,84


==> data/CollidingSpheres2D_k2_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,235145.2491128048
1,212977.2492636237
2,212977.249245234
3,235145.2492910149
4,231061.6445207869
5,213668.5683527161
6,236482.4311867295
7,226816.9753500456
8,212464.9425144546
9,212581.9875839831
10,256064.5095188409
11,242456.142893143
12,277219.5522431242
13,250323.353931241
14,335342.2118889552
15,224041.9145080826
16,234530.8214357396
17,248008.8756293594
18,270378.7757214637
19,212581.9874992837
20,212365.7081572777
21,226816.975433021
22,236482.4311579072
23,196571.7397052892
24,222967.2202438576
25,235145.2491128048
26,187071.0609653883
27,212977.2493844278
28,230851.3411656689
29,221022.2950907083
30,213668.5685164446
31,234383.7368569049
32,206359.3091729048
33,212082.4348909875
34,201419.8053399812
35,256064.5095228409
36,230771.528827115
37,191680.0846588427
38,199978.4132258634
39,225533.2072915594
40,199978.4132363125
41,191680.0847101855
42,230771.528847744
43,256064.5096023699
44,201419.8053205058
45,212082.4349689497
46,206359.3091927876
47,234383.7368935859
48,213668.5684544494
49,221022.2951556846
50,230851.3410772773
51,212977.249328448
52,187071.0610035849
53,235145.249148807
54,222967.2202533399
55,196571.7397097517
56,236482.4311343975
57,226816.9753267831
58,212365.7082973263
59,212581.9874807163
60,270378.7758978795
61,248008.8756182994
62,234530.8214333322
63,224041.9144903805
64,335342.211839582
65,250323.3539023538
66,238899.5047084543
67,242456.1428678934
68,256064.5095030244
69,212581.987520689
70,212464.9424712683
71,226816.9748260819
72,236482.4311563943
73,213668.5684555908
74,231061.6445085287
75,235145.2490820076
76,212977.2493553719
77,212977.2492756415
78,235145.2491958212
79,231061.6445162608


==> data/CollidingSpheres2D_k2_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1952.228951278238
1,1872.220055549135
2,1843.996416127677
3,1880.183117593071
4,1522.281503701128
5,1473.282107261226
6,1726.158839418963
7,1438.837363532572
8,1395.02350750199
9,1326.077072875034
10,1420.214522654055
11,1364.372446224109
12,1410.549743040251
13,1431.218229405046
14,1400.46462231232
15,1455.764274133846
16,1437.773301435472
17,1404.604305060006
18,1491.668595408792
19,1440.58672108071
20,1411.523253342544
21,1466.849151138679
22,1435.362639116096
23,1401.583145474186
24,1477.547620314174
25,1409.033133125392
26,1424.853048976351
27,1491.144591864537
28,1456.986576604841
29,1499.893791425906
30,1501.271916294047
31,1458.934809650505
32,1509.776659495771
33,1509.017188455294
34,1481.845611690916
35,1577.937714536561
36,1824.321657731083
37,1721.077708728751
38,1834.412548270553
39,1898.667044618105
40,1834.412548251579
41,1721.077708810591
42,1824.321657749548
43,1577.937714532837
44,1481.845611722063
45,1509.017188535559
46,1509.776659472439
47,1458.934809662371
48,1501.271916320255
49,1499.893791422304
50,1456.98657662771
51,1491.144591869341
52,1424.853049009087
53,1409.033133107588
54,1477.547620299427
55,1401.583145500699
56,1435.362639133493
57,1466.849151147291
58,1411.523253385614
59,1440.586721069738
60,1491.66859538565
61,1404.604305050087
62,1437.773301420049
63,1455.764274100369
64,1400.480155938197
65,1431.218229410553
66,1410.448658389942
67,1364.372446213107
68,1420.214522631368
69,1326.077072886198
70,1395.023507473703
71,1438.837363541331
72,1726.15883922546
73,1473.282107290074
74,1522.281503688407
75,1880.183117599051
76,1843.996416134336
77,1872.220055521895
78,1952.228951220517
79,1928.029061234251


==> data/CollidingSpheres2D_k2_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.80e+01
Maximum value: 8.40e+01


File: AggNoForA.csv
Minimum value: 2.80e+01
Maximum value: 8.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.87e+05
Maximum value: 3.35e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.87e+05
Maximum value: 3.35e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.33e+03
Maximum value: 1.95e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.33e+03
Maximum value: 1.95e+03




==> data/CollidingSpheres2D_k2_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/CollidingSpheres2D_k2_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,3287352.687028504
1,inf
2,inf
3,3287352.686380339
4,1936657905.553635
5,163474584.9137568
6,inf
7,385093513.7323353
8,95659018.79762904
9,inf
10,1105312937.246366
11,4794115.416259173
12,28338723.92009538
13,inf
14,2400205.514689266
15,inf
16,26691065.1365397
17,3000712.716271885
18,120327976.3796587
19,32052691.27854043
20,95659009.64131232
21,385098041.1079645
22,7399837.188870071
23,99973817.58444196
24,489455487.9286932
25,3240358.357186342
26,inf
27,23523527.8371303
28,2594482.626897303
29,1350248049.584158
30,155683582.8524534
31,inf
32,61988135.05949933
33,13456823.4650907
34,inf
35,1105289596.151764
36,4681882.576830636
37,28338723.77448133
38,61871166.44079737
39,2373729.205444375
40,61871164.84920026
41,28338723.96555319
42,4681882.572338471
43,1105378407.521415
44,inf
45,13456823.46562196
46,61988136.67375068
47,inf
48,155683715.840492
49,1350233649.615687
50,2594482.627161052
51,23523527.7873767
52,inf
53,3240358.355426872
54,489459089.1164142
55,99973831.72899036
56,7399837.193335437
57,385095086.2909395
58,95659010.39738058
59,32052691.30242928
60,120327924.9639633
61,3000712.716292461
62,26691065.16972097
63,inf
64,2400205.514744137
65,inf
66,28338723.90139936
67,4794115.412184926
68,1105340275.006792
69,inf
70,95659030.7744371
71,385092631.698737
72,inf
73,163474539.3245392
74,1937165195.451563
75,3287352.685796592
76,inf
77,inf
78,3287352.687423613
79,1936940341.947626


==> data/CollidingSpheres2D_k2_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1911.686425066566
1,1.123769603569437e+18
2,6.273130551660363e+18
3,1860.126204552666
4,3260.19461983055
5,2457.077429899408
6,inf
7,2197.088579398103
8,2078.531738208935
9,1.69947325745835e+20
10,2534.925109157394
11,1504.613347963563
12,3993.136236729224
13,2.32076720558433e+19
14,1518.373980772203
15,9.36621268625095e+19
16,2845.775293924707
17,1562.3009570791
18,2118.120965888763
19,2321.791055183113
20,1606.425042474976
21,2150.36623736547
22,1547.373987103685
23,1506.527996032715
24,3229.72337832481
25,1531.337310705633
26,3.715339700427224e+18
27,3383.007683745523
28,1478.004399719314
29,2085.075413590062
30,2590.99412119882
31,inf
32,2104.288969854147
33,2181.366732898707
34,2.8506910243221e+19
35,2631.002006304785
36,1797.523442974459
37,1844.253668581627
38,4199.9178789694
39,1827.376530139138
40,4199.917879001287
41,1844.253668589171
42,1797.523442987601
43,2631.002011601337
44,1.606549218693875e+20
45,2181.366732833947
46,2104.288970028272
47,inf
48,2590.994121227136
49,2085.075311536496
50,1478.004399706009
51,3383.007683760201
52,1.418214556916696e+18
53,1531.337310819328
54,3229.723378376144
55,1506.527995998978
56,1547.373987057858
57,2150.366237405058
58,1606.425042569402
59,2321.791055199506
60,2118.120965987872
61,1562.300957191246
62,2845.775293931507
63,3.275793426329442e+19
64,1518.373980548513
65,1.003614065291284e+20
66,1429.592588397797
67,1504.613348104431
68,2534.925079969563
69,2.336715915741155e+19
70,2078.531738259202
71,2197.088579338199
72,inf
73,2457.077429872565
74,3260.194619951958
75,1860.126204447444
76,1.757529140645626e+19
77,2.782869691588192e+18
78,1911.68642510639
79,3091.800801019468


==> data/CollidingSpheres2D_k2_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.37e+06
Maximum value: 1.94e+09
Inf values found: 1     inf
2     inf
6     inf
9     inf
13    inf
15    inf
26    inf
31    inf
34    inf
44    inf
47    inf
52    inf
63    inf
65    inf
69    inf
72    inf
76    inf
77    inf
Name: MassMtxCondNo, dtype: float64


File: MassMtxCondNo_data.csv
Minimum value: 2.37e+06
Maximum value: 1.94e+09
Inf values found: 1     inf
2     inf
6     inf
9     inf
13    inf
15    inf
26    inf
31    inf
34    inf
44    inf
47    inf
52    inf
63    inf
65    inf
69    inf
72    inf
76    inf
77    inf
Name: MassMtxCondNo, dtype: float64


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.43e+03
Maximum value: 1.70e+20
Inf values found: 6     inf
31    inf
47    inf
72    inf
Name: TotCondNo-Vars0.1.2, dtype: float64


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.43e+03
Maximum value: 1.70e+20
Inf values found: 6     inf
31    inf
47    inf
72    inf
Name: TotCondNo-Vars0.1.2, dtype: float64




==> data/CollidingSpheres2D_k3_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,16
1,32
2,32
3,16
4,36
5,28
6,20
7,36
8,24
9,28
10,36
11,12
12,24
13,36
14,24
15,32
16,20
17,8
18,28
19,20
20,16
21,28
22,16
23,16
24,28
25,16
26,16
27,20
28,8
29,20
30,20
31,4
32,16
33,20
34,8
35,20
36,12
37,8
38,20
39,12
40,20
41,8
42,12
43,20
44,8
45,20
46,16
47,4
48,20
49,20
50,8
51,20
52,16
53,16
54,28
55,16
56,16
57,28
58,16
59,20
60,28
61,8
62,20
63,32
64,24
65,36
66,24
67,12
68,36
69,28
70,24
71,36
72,20
73,28
74,36
75,16
76,32
77,32
78,16
79,36


==> data/CollidingSpheres2D_k3_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,9098937.178115498
1,5210056.879097645
2,5210056.886696089
3,9098937.179243345
4,12240985.42482494
5,7099019.185615877
6,7784413.788307981
7,3731552.151404831
8,6906862.416153193
9,6259849.191006601
10,6724604.815309608
11,8582015.127535395
12,11217151.09331344
13,8276804.605160365
14,4084914.930628899
15,4764951.34854108
16,11217151.37915348
17,8582015.127756756
18,5371349.36121886
19,6259849.191126072
20,6906862.41518041
21,2924217.191343596
22,7651081.516464037
23,5673556.616236141
24,10736894.64806938
25,3954460.216951603
26,4754176.983384966
27,5209645.49949681
28,9098937.182225732
29,8918104.059482248
30,6186810.481708859
31,7784413.788337966
32,3683498.112196754
33,3036005.542766123
34,6259849.191191937
35,6363655.712655331
36,4741122.079329398
37,5181900.042085727
38,6661858.703187579
39,3453596.729962959
40,6661858.720716511
41,5181900.041942323
42,4741122.078884549
43,6363655.715059721
44,6259849.191546232
45,3036005.542946368
46,3683498.113198802
47,7784413.788981359
48,6186810.497393456
49,8918104.05750158
50,9098937.18251889
51,5209645.5038622
52,4754176.983605972
53,3954460.217110887
54,10736894.60898655
55,5673556.616141794
56,7651081.514856938
57,2924217.191181358
58,6906862.413394374
59,6259849.191964465
60,5371349.358099956
61,8582015.125186441
62,11217151.35741716
63,4764951.349992718
64,4084914.930797707
65,8276804.609209118
66,5184013.300972466
67,8582015.125639297
68,6724604.812918185
69,6259849.191853961
70,6906862.417036258
71,3731552.150768258
72,7784413.789501261
73,7099019.181456045
74,12240985.43837185
75,9098937.180841688
76,5210056.886023294
77,5210056.882754119
78,9098937.182879834
79,12240985.33811763


==> data/CollidingSpheres2D_k3_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,4123.817879423947
1,4625.55734847592
2,4289.389871227309
3,3394.788575927285
4,5689.063136561978
5,5859.028174299174
6,4847.476344645268
7,4217.562919573473
8,4465.044744943949
9,5769.594688570559
10,4715.549724489424
11,3756.766594084584
12,7810.098979964692
13,4861.758480592975
14,2894.569794075381
15,3849.085247998581
16,6901.074100575191
17,4112.517828399805
18,4810.25545603571
19,4970.184754017135
20,4219.756430134118
21,3697.60956610758
22,4239.078768485881
23,3890.965704298267
24,5623.107554953718
25,4249.237930362862
26,3928.955750913425
27,3436.161837649838
28,4083.998585568679
29,5184.345454885124
30,6043.721472422094
31,3903.761306406122
32,4444.090066586817
33,4551.224106698674
34,3950.553653406617
35,3740.979497249199
36,4471.582136094481
37,4022.462701680924
38,5001.139074094492
39,3386.110726763273
40,5001.139074140409
41,4022.462701665198
42,4471.582136145127
43,3740.979497119032
44,3950.55365356111
45,4551.224106708712
46,4444.090066170702
47,3903.761306537643
48,6043.721472443368
49,5184.345455419933
50,4083.99858562759
51,3436.161837637947
52,3928.95575090333
53,3641.418348064929
54,5623.107554974661
55,3890.965704273269
56,4239.078768523276
57,3697.60956616773
58,4219.756430100431
59,4970.184753959783
60,4810.255455975184
61,4112.517828467775
62,6901.074100630473
63,3849.085248237303
64,4072.157997109734
65,4861.758480572747
66,5323.201258530653
67,3756.766594024264
68,4715.549724673294
69,5769.594688602991
70,4465.04474486355
71,4217.562919570097
72,4847.4763446926
73,5859.028174403182
74,5689.063135987922
75,3394.788575861709
76,4289.389871186933
77,4625.557348418018
78,4123.817879395973
79,5276.210963585083


==> data/CollidingSpheres2D_k3_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+00
Maximum value: 3.60e+01


File: AggNoForA.csv
Minimum value: 4.00e+00
Maximum value: 3.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.92e+06
Maximum value: 1.22e+07


File: MassMtxCondNo_data.csv
Minimum value: 2.92e+06
Maximum value: 1.22e+07


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.89e+03
Maximum value: 7.81e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.89e+03
Maximum value: 7.81e+03




==> data/CollidingSpheres2D_k3_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,40
1,36
2,36
3,40
4,48
5,36
6,36
7,36
8,32
9,36
10,44
11,32
12,32
13,44
14,40
15,36
16,28
17,28
18,32
19,28
20,24
21,28
22,24
23,20
24,36
25,24
26,20
27,24
28,24
29,24
30,24
31,16
32,16
33,20
34,16
35,24
36,20
37,12
38,28
39,20
40,28
41,12
42,20
43,24
44,16
45,20
46,16
47,16
48,24
49,24
50,24
51,24
52,20
53,24
54,36
55,20
56,24
57,28
58,24
59,28
60,32
61,28
62,28
63,36
64,40
65,44
66,28
67,32
68,44
69,36
70,32
71,36
72,36
73,36
74,48
75,40
76,36
77,36
78,40
79,48


==> data/CollidingSpheres2D_k3_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1562077.595323793
1,4752638.296085475
2,4752638.298049747
3,1571670.788811926
4,3092439.095386714
5,2686303.959572837
6,2442528.218834578
7,3731552.151404831
8,3380873.740802392
9,4172521.660911852
10,2730271.291606574
11,2726863.092122233
12,4870609.404743636
13,4265252.575630153
14,1727826.035808346
15,3672143.644720446
16,3610248.182154816
17,2726863.092208453
18,2730271.291486923
19,4259752.329611124
20,3380873.740642753
21,2924217.191343596
22,2447967.431113921
23,2450111.200400461
24,3092439.09561081
25,1571670.788771249
26,1916646.43129873
27,4752638.292077024
28,1439573.404340636
29,3092439.095314024
30,2686303.959960764
31,2475015.000891505
32,3683498.112196754
33,3036005.542766123
34,2518159.088585008
35,2349574.03898351
36,1885335.191329992
37,2164279.702800684
38,1687592.47182141
39,1435364.971639267
40,1687592.4719831
41,2164279.702759936
42,1885335.19130453
43,2349574.038775442
44,2518159.089001808
45,3036005.542946368
46,3683498.113198802
47,2475015.001012582
48,2686303.959800008
49,3092439.095346779
50,1439573.404371947
51,4752638.296225178
52,1916646.43129018
53,1571670.788818489
54,3092439.09559
55,2450111.200346062
56,2447967.431057204
57,2924217.191181358
58,3380873.740499096
59,4259752.328944249
60,2730271.291213483
61,2726863.092123144
62,3610248.184009419
63,3672143.644794728
64,1727826.03589828
65,4265252.57536306
66,3352904.984904533
67,2726863.091888248
68,2730271.291561096
69,4172521.665081628
70,3380873.740703164
71,3731552.150768258
72,2442528.218580269
73,2686303.959966955
74,3092439.096003623
75,1571670.788750673
76,4752638.297365619
77,4752638.296209207
78,1562077.594771587
79,3092439.095328785


==> data/CollidingSpheres2D_k3_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,3466.209867820853
1,4589.257455236772
2,4255.877351378137
3,2881.613575496434
4,3743.940317560827
5,3830.235219251168
6,4269.86513162048
7,4217.562919573473
8,4486.071496186387
9,5825.908146184955
10,3787.839323952107
11,4354.26856214808
12,6357.903952058533
13,3713.153143184466
14,4055.457219254438
15,3865.353391819574
16,4228.824363999949
17,2697.942243843294
18,3878.354437595467
19,4932.180106051386
20,4223.323501069263
21,3697.60956610758
22,4201.608201847098
23,2382.694396560637
24,3614.095919695422
25,3643.071283534638
26,3104.048845779711
27,4543.315104924985
28,3992.857109748366
29,3926.981736391028
30,3591.073491842804
31,3305.851873630369
32,4444.090066586817
33,4551.224106698674
34,4156.769429485753
35,3736.460297571565
36,3906.849251341127
37,3367.053598251262
38,3813.965808949653
39,3393.857170284984
40,3813.965808969226
41,3745.274094664631
42,3906.849251333032
43,3736.46029744282
44,4156.769429460733
45,4551.224106708712
46,4444.090066170702
47,3305.851873606981
48,3591.073491872364
49,3926.981735926573
50,3992.85710971224
51,4543.315104938785
52,3104.048845820552
53,3643.071283565469
54,3387.141926001286
55,2868.237260474522
56,4201.608201810788
57,3697.60956616773
58,4223.323501123871
59,4932.180105979089
60,3878.354437826458
61,2697.942243893451
62,4228.824363981175
63,3865.353392039594
64,4055.484290930775
65,3359.965004447679
66,5287.853995736467
67,4354.268562166992
68,3787.839323896939
69,5825.908146359032
70,4486.071496096355
71,4217.562919570097
72,4269.865131684694
73,3830.23521930231
74,3743.940317466147
75,2881.613575540381
76,4255.877351341884
77,4589.257455184149
78,3466.20986781592
79,4010.170693051785


==> data/CollidingSpheres2D_k3_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.20e+01
Maximum value: 4.80e+01


File: AggNoForA.csv
Minimum value: 1.20e+01
Maximum value: 4.80e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.44e+06
Maximum value: 4.87e+06


File: MassMtxCondNo_data.csv
Minimum value: 1.44e+06
Maximum value: 4.87e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.38e+03
Maximum value: 6.36e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.38e+03
Maximum value: 6.36e+03




==> data/CollidingSpheres2D_k3_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,40
1,48
2,48
3,40
4,52
5,48
6,48
7,52
8,44
9,48
10,52
11,40
12,44
13,48
14,40
15,40
16,40
17,36
18,36
19,36
20,32
21,40
22,32
23,24
24,40
25,24
26,24
27,32
28,24
29,28
30,32
31,24
32,24
33,24
34,24
35,28
36,20
37,16
38,28
39,20
40,28
41,16
42,20
43,28
44,24
45,24
46,24
47,24
48,32
49,28
50,24
51,32
52,24
53,24
54,40
55,24
56,32
57,40
58,32
59,36
60,36
61,36
62,40
63,40
64,40
65,48
66,40
67,40
68,52
69,48
70,44
71,52
72,48
73,48
74,52
75,40
76,48
77,48
78,40
79,52


==> data/CollidingSpheres2D_k3_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1562077.595323793
1,1567836.416804806
2,1567836.416942279
3,1571670.788811926
4,1871853.587164585
5,2050615.130412645
6,1468232.209627756
7,1437236.56514169
8,2082112.710164912
9,2107948.540112838
10,1973841.713812326
11,1885335.191361009
12,2375786.145041402
13,3064800.256971395
14,1727826.035808346
15,1868960.351392835
16,1747385.051112499
17,1459582.349570498
18,1973841.713727988
19,2068237.471978828
20,2082112.710955746
21,1430813.725257672
22,1468232.209607731
23,2050615.130341654
24,1907402.750324333
25,1571670.788771249
26,1567572.898172871
27,1565935.950431311
28,1439573.404340636
29,1522251.058590152
30,1482845.175519143
31,1431936.537212476
32,1437236.565122682
33,1703435.123376295
34,1705124.100531959
35,1973841.713875448
36,1885335.191329992
37,1716324.726083842
38,1687592.47182141
39,1435364.971639267
40,1687592.4719831
41,1716324.726090931
42,1885335.19130453
43,1973841.713951827
44,1705124.100493409
45,1703435.123414153
46,1437236.565198781
47,1431936.53740089
48,1482845.175564689
49,1522251.058674667
50,1439573.404371947
51,1565935.950286752
52,1567572.898166761
53,1571670.788818489
54,1907402.75032494
55,2050615.130322273
56,1468232.209509189
57,1430813.725374923
58,2082112.713146709
59,2068237.47200987
60,1973841.713930592
61,1459582.349561328
62,1747385.050994274
63,1868960.351434179
64,1727826.03589828
65,3064800.256128367
66,1693924.723538506
67,1885335.191404254
68,1973841.714092164
69,2107948.540091775
70,2082112.71180674
71,1437236.565244182
72,1468232.209609148
73,2050615.130292387
74,1871853.587118409
75,1571670.788750673
76,1567836.417161571
77,1567836.416893328
78,1562077.594771587
79,1871853.587101125


==> data/CollidingSpheres2D_k3_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,3466.209867820853
1,3630.12598549404
2,3711.666787117414
3,2881.613575496434
4,3622.601437044547
5,3889.906176544046
6,2500.811501125717
7,2901.747755702824
8,2682.676088396503
9,3785.053308739489
10,3291.602577545712
11,3852.552026236879
12,4559.477495354543
13,3648.832103657177
14,4055.457219254438
15,2834.893949760596
16,3292.369083813171
17,3601.566473063178
18,2669.466045367482
19,3235.629455454051
20,2741.256144630884
21,2397.14841157443
22,3500.279923005181
23,2788.872426907209
24,3552.568320618065
25,3643.071283534638
26,3194.915642206852
27,3046.672993201869
28,3992.857109748366
29,3306.878797063477
30,3222.472968818253
31,3342.926042891744
32,3337.373623987928
33,3333.545734931336
34,2876.445617015033
35,3733.416806334352
36,3906.849251341127
37,3371.347677462677
38,3813.965808949653
39,3393.857170284984
40,3813.965808969226
41,3473.3898077445
42,3906.849251333032
43,3733.41680620588
44,2876.445617188102
45,3333.54573493827
46,3272.253908080487
47,3342.926042870224
48,3222.472968833998
49,3119.84379862226
50,3992.85710971224
51,3046.672993446159
52,3194.915642163369
53,3643.071283565469
54,3552.568320670985
55,3644.807116277601
56,3500.279923036153
57,2397.148411622951
58,2682.760821768537
59,3235.629455459368
60,2669.466045049168
61,3601.566472922632
62,3292.369083895494
63,2834.893949791685
64,4055.484290930775
65,3648.832103676476
66,3962.578247585595
67,3852.552026347461
68,3291.602577680605
69,3785.053309191971
70,2682.676088335674
71,3723.815802159989
72,2500.811501358504
73,3889.906176603929
74,3622.601437076441
75,2881.613575540381
76,3711.666787085392
77,3630.125985444132
78,3466.20986781592
79,3281.691977789295


==> data/CollidingSpheres2D_k3_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 5.20e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 5.20e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.43e+06
Maximum value: 3.06e+06


File: MassMtxCondNo_data.csv
Minimum value: 1.43e+06
Maximum value: 3.06e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.40e+03
Maximum value: 4.56e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.40e+03
Maximum value: 4.56e+03




==> data/CollidingSpheres2D_k3_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,44
1,60
2,60
3,44
4,64
5,60
6,48
7,52
8,56
9,60
10,60
11,44
12,56
13,60
14,40
15,48
16,48
17,36
18,44
19,44
20,36
21,40
22,32
23,36
24,48
25,28
26,36
27,36
28,24
29,32
30,32
31,24
32,24
33,32
34,28
35,32
36,24
37,24
38,36
39,20
40,36
41,24
42,24
43,32
44,28
45,32
46,24
47,24
48,32
49,32
50,24
51,36
52,36
53,28
54,48
55,36
56,32
57,40
58,36
59,44
60,44
61,36
62,48
63,48
64,40
65,60
66,52
67,44
68,60
69,60
70,56
71,52
72,48
73,60
74,64
75,44
76,60
77,60
78,44
79,64


==> data/CollidingSpheres2D_k3_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1452937.020686628
1,1456891.536278354
2,1456891.536347392
3,1452937.020681623
4,1447866.725784288
5,1482845.17553416
6,1468232.209627756
7,1437236.56514169
8,1476119.704728275
9,1480594.330689783
10,1444712.124132583
11,1459582.349561616
12,2158838.701746485
13,3064800.257920623
14,1727826.035808346
15,1637384.445159883
16,1553309.431505766
17,1459582.349570498
18,1444712.124077355
19,1480594.330775497
20,1476119.704631406
21,1430813.725257672
22,1468232.209607731
23,1482845.17558407
24,1425989.55398926
25,1452937.020700899
26,1430751.070444248
27,1456891.536353427
28,1439573.404340636
29,1432971.499973869
30,1482845.175519143
31,1431936.537212476
32,1437236.565122682
33,1476119.704692147
34,1420715.943541532
35,1427921.076139511
36,1459671.042137959
37,1428865.278465215
38,1419658.756386635
39,1435364.971639267
40,1419658.756465251
41,1428865.278442978
42,1459671.04210638
43,1427921.07611454
44,1420715.943566791
45,1476119.704717066
46,1437236.565198781
47,1431936.53740089
48,1482845.175564689
49,1432971.500047885
50,1439573.404371947
51,1456891.536421593
52,1430751.070487039
53,1452937.020661326
54,1425989.554027603
55,1482845.175532374
56,1468232.209509189
57,1430813.725374923
58,1476119.704682576
59,1480594.3307591
60,1444712.124101358
61,1459582.349561328
62,1553309.431429792
63,1637384.44520922
64,1727826.03589828
65,3064800.259540495
66,1500127.07579237
67,1459582.349621705
68,1444712.124095755
69,1480594.330717474
70,1476119.704803676
71,1437236.565244182
72,1468232.209609148
73,1482845.175486553
74,1447866.725794247
75,1452937.02068863
76,1456891.53636702
77,1456891.536353851
78,1452937.020799468
79,1447866.725812399


==> data/CollidingSpheres2D_k3_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,3679.33781795196
1,3483.77655061905
2,3434.340345799733
3,3372.901390291278
4,3199.861244627727
5,3295.73023746879
6,2500.811501125717
7,2901.747755702824
8,2705.083504961061
9,3768.26974958552
10,3796.536726405566
11,3628.631601655368
12,2854.840037690759
13,3735.632933629
14,4055.457219254438
15,2436.237570271556
16,3742.664851823807
17,3601.566473063178
18,3534.29310304085
19,3637.353259194705
20,3645.913732190268
21,2397.14841157443
22,3500.279923005181
23,3683.399352574118
24,3213.304746971931
25,2858.575264859132
26,3369.565295195506
27,3062.830035706603
28,3992.857109748366
29,2966.63570095055
30,3222.472968818253
31,3342.926042891744
32,3337.373623987928
33,2885.102522887875
34,3406.53056865809
35,2900.652526087777
36,3344.117239755534
37,3491.505259675073
38,3401.388959583001
39,3393.857170284984
40,3401.388959615394
41,3491.505259638832
42,3344.117239722525
43,2900.652526060086
44,3406.530568875516
45,2885.10252291929
46,3272.253908080487
47,3342.926042870224
48,3222.472968833998
49,3407.873413870361
50,3992.85710971224
51,3062.83003561815
52,3369.565295136855
53,2858.575264860173
54,3608.267717371232
55,3683.399352520996
56,3500.279923036153
57,2397.148411622951
58,2912.558374043149
59,3637.353259160554
60,3534.293103133239
61,3601.566472922632
62,3742.664851999233
63,2436.237570314139
64,4055.484290930775
65,3735.632933616787
66,3745.124235804358
67,3628.631601740044
68,3796.536726197061
69,3768.269750054526
70,2705.083504883316
71,3723.815802159989
72,2500.811501358504
73,3295.730237299278
74,3199.861244632139
75,2896.532079382578
76,3434.34034575948
77,3495.021122773014
78,3405.009932318644
79,2973.086019292061


==> data/CollidingSpheres2D_k3_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 6.40e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 6.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.42e+06
Maximum value: 3.06e+06


File: MassMtxCondNo_data.csv
Minimum value: 1.42e+06
Maximum value: 3.06e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.40e+03
Maximum value: 4.06e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.40e+03
Maximum value: 4.06e+03




==> data/CollidingSpheres2D_k3_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,64
1,80
2,80
3,64
4,84
5,80
6,68
7,76
8,72
9,76
10,76
11,68
12,76
13,84
14,52
15,72
16,68
17,52
18,60
19,60
20,52
21,60
22,52
23,52
24,60
25,44
26,52
27,52
28,36
29,52
30,52
31,32
32,44
33,48
34,40
35,44
36,44
37,36
38,44
39,28
40,44
41,36
42,44
43,44
44,40
45,48
46,44
47,32
48,52
49,52
50,36
51,52
52,52
53,44
54,60
55,52
56,52
57,60
58,52
59,60
60,60
61,52
62,68
63,72
64,52
65,84
66,72
67,68
68,76
69,76
70,72
71,76
72,68
73,80
74,84
75,64
76,80
77,80
78,64
79,84


==> data/CollidingSpheres2D_k3_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1063500.309784011
1,867094.5451847421
2,867094.5452080993
3,1063500.309949626
4,896911.2417724553
5,902372.2856911512
6,1082547.829912858
7,952485.376484366
8,945816.4750635264
9,922381.438216292
10,1031390.005099547
11,1131593.172017256
12,1422605.289566845
13,1225810.794891037
14,1625888.626366232
15,987224.1266455498
16,990570.5996377448
17,1082304.589741741
18,1069787.674815964
19,922381.4383423436
20,945816.4748500246
21,949351.1727287791
22,1082547.830118138
23,898977.3325111307
24,884824.4507187501
25,1063500.309799558
26,854639.8654591169
27,867094.5452007191
28,1056517.951920671
29,915196.1736073374
30,902372.2856689942
31,1082547.830077941
32,895046.7014260693
33,933215.1332717168
34,922381.43813658
35,1019424.258377315
36,1036867.160012465
37,877150.1800096686
38,798317.0098041937
39,1037367.957970368
40,798317.0098518719
41,877150.1801408204
42,1036867.160102283
43,1019424.2583561
44,922381.4382317122
45,933215.133226404
46,895046.701584162
47,1082547.830171689
48,902372.2857657477
49,915196.1736339952
50,1056517.951967896
51,867094.5452387085
52,854639.8654151418
53,1063500.309818792
54,884824.4507346638
55,898977.3324526093
56,1082547.830018667
57,949351.1728110912
58,945816.474801384
59,922381.4381909068
60,1069787.67481793
61,1082304.589603049
62,990570.5997595706
63,987224.1267092392
64,1625888.627540287
65,1225810.794525394
66,1177462.500537248
67,1131593.172017587
68,1031390.005071571
69,922381.4382866976
70,945816.4748996518
71,952485.3766242292
72,1082547.830201647
73,902372.2856738996
74,896911.2418095932
75,1063500.309792216
76,867094.5452727987
77,867094.5453366677
78,1063500.309768195
79,906297.374231649


==> data/CollidingSpheres2D_k3_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,3405.551014210446
1,3476.525435933717
2,3433.366227537752
3,3304.042226156242
4,3389.351646349564
5,2505.092868846439
6,2347.709191707704
7,2433.659326833212
8,2411.985321515927
9,2439.566203532299
10,2498.405266263741
11,2396.780193390972
12,2418.617295665771
13,2382.834766119543
14,2396.686457395506
15,2335.399501788851
16,3168.470278873504
17,2428.200870686793
18,2477.386336252516
19,2317.081423657643
20,2764.386848869544
21,3268.02766924019
22,2410.061114387148
23,2430.471549751121
24,2282.162800855714
25,3200.399577005474
26,3367.84650907926
27,3264.964152835026
28,3284.820581945552
29,3429.449065986935
30,3342.541759884016
31,3341.621387633812
32,3434.955983752431
33,2386.425882193283
34,3439.64402840192
35,3360.127463060352
36,3416.49557949274
37,3481.781417449709
38,3399.76213952131
39,3390.233134487321
40,3399.762139553668
41,3481.781417421684
42,3416.495579465752
43,3391.784220514847
44,3439.644028621778
45,2386.425882160906
46,3434.955983829496
47,3341.621387612312
48,3342.541759844955
49,3429.449065976692
50,3284.820581908034
51,3264.964152896279
52,3367.846509019391
53,3200.399576960283
54,3242.886194321595
55,2455.549516602481
56,2315.512816526573
57,3268.027669478638
58,2764.386848986374
59,2317.081423703401
60,2477.38633626574
61,2428.200870738769
62,3168.470279078143
63,2335.399501942657
64,2396.684478693946
65,2382.834766119342
66,2457.130645827163
67,2396.780193275215
68,2498.405266155672
69,2439.566203839143
70,2411.985321429804
71,2468.48003348956
72,2347.709191646777
73,2505.092868716496
74,3389.351646165801
75,3304.042226205371
76,3433.366227510092
77,3476.525435912493
78,3405.55101420145
79,3534.99385502486


==> data/CollidingSpheres2D_k3_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.80e+01
Maximum value: 8.40e+01


File: AggNoForA.csv
Minimum value: 2.80e+01
Maximum value: 8.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 7.98e+05
Maximum value: 1.63e+06


File: MassMtxCondNo_data.csv
Minimum value: 7.98e+05
Maximum value: 1.63e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.28e+03
Maximum value: 3.53e+03


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.28e+03
Maximum value: 3.53e+03




==> data/CollidingSpheres2D_k3_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/CollidingSpheres2D_k3_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,16080065.96783813
1,inf
2,inf
3,16080065.94519475
4,inf
5,inf
6,inf
7,inf
8,409721986.7488593
9,inf
10,inf
11,23298736.6107832
12,127484354.5777678
13,inf
14,10798020.70999753
15,inf
16,119415668.5815208
17,14224134.81248298
18,607780280.250744
19,157146426.6103597
20,490119287.2888576
21,inf
22,36444983.72083528
23,447433216.9489878
24,inf
25,16080065.94247098
26,inf
27,111921443.1573554
28,12317746.04904834
29,inf
30,inf
31,inf
32,317256241.8390099
33,66065362.69449238
34,inf
35,inf
36,23124431.37712986
37,125884761.8751773
38,300429771.4360379
39,10759042.33359445
40,300354692.4795862
41,125888905.7406993
42,23124431.40405916
43,inf
44,inf
45,66065419.98829959
46,317245789.8684324
47,inf
48,inf
49,inf
50,12317746.04708666
51,111920681.3614492
52,inf
53,16080065.98642148
54,inf
55,448836549.0977867
56,36444986.30234428
57,inf
58,486809485.1344274
59,157145176.5640333
60,608511878.4096361
61,14224134.81715664
62,119417505.6391332
63,inf
64,10798020.69628146
65,inf
66,127484648.191302
67,23298737.10228055
68,inf
69,inf
70,485262333.4348427
71,inf
72,inf
73,inf
74,inf
75,16080065.99467723
76,inf
77,inf
78,16080065.93930185
79,inf


==> data/CollidingSpheres2D_k3_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,4132.259045244372
1,inf
2,inf
3,3859.082876946295
4,1.298389012827074e+20
5,3.256313861384935e+18
6,inf
7,1.829453764400498e+20
8,4922.52354402413
9,inf
10,2.449016449475928e+20
11,3759.868142770421
12,7916.009706858556
13,inf
14,3633.741992563418
15,inf
16,6917.502076409996
17,3516.366875569438
18,5055.872843756113
19,4990.258074372683
20,4490.361455342186
21,1.428952779732243e+20
22,4261.320605030299
23,4026.154137780035
24,4.113448123136025e+19
25,3789.849637005651
26,inf
27,8407.68711674022
28,3432.095925445945
29,9.542997071627172e+20
30,8.681059359724073e+17
31,inf
32,4949.56323290437
33,4586.597505887107
34,inf
35,1.68010936735691e+22
36,3944.36029844382
37,4336.237803114135
38,10611.82013071948
39,3949.623627809332
40,10611.82011418268
41,4336.237933964991
42,3944.360298510208
43,4.523945613338502e+21
44,inf
45,4586.597505563662
46,4949.563232717062
47,inf
48,2.379316303311854e+19
49,1.489075065752014e+20
50,3432.095925207347
51,8407.687116538675
52,inf
53,3789.849636990977
54,2.514183976177406e+20
55,4026.143480800322
56,4261.320605121878
57,2.925180549309662e+19
58,4490.358097967104
59,4990.258090619374
60,5055.872688470317
61,3516.366875886237
62,6917.502076846949
63,inf
64,3105.796580652636
65,inf
66,5415.50592604017
67,3759.868142710783
68,2.352644884889509e+21
69,inf
70,4922.523542825869
71,7.97743083201036e+20
72,inf
73,1.150926316094716e+18
74,6.820385397950421e+19
75,3859.082876881293
76,inf
77,inf
78,4132.259045275101
79,1.647353344622938e+21


==> data/CollidingSpheres2D_k3_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.08e+07
Maximum value: 6.09e+08
Inf values found: 1     inf
2     inf
4     inf
5     inf
6     inf
7     inf
9     inf
10    inf
13    inf
15    inf
21    inf
24    inf
26    inf
29    inf
30    inf
31    inf
34    inf
35    inf
43    inf
44    inf
47    inf
48    inf
49    inf
52    inf
54    inf
57    inf
63    inf
65    inf
68    inf
69    inf
71    inf
72    inf
73    inf
74    inf
76    inf
77    inf
79    inf
Name: MassMtxCondNo, dtype: float64


File: MassMtxCondNo_data.csv
Minimum value: 1.08e+07
Maximum value: 6.09e+08
Inf values found: 1     inf
2     inf
4     inf
5     inf
6     inf
7     inf
9     inf
10    inf
13    inf
15    inf
21    inf
24    inf
26    inf
29    inf
30    inf
31    inf
34    inf
35    inf
43    inf
44    inf
47    inf
48    inf
49    inf
52    inf
54    inf
57    inf
63    inf
65    inf
68    inf
69    inf
71    inf
72    inf
73    inf
74    inf
76    inf
77    inf
79    inf
Name: MassMtxCondNo, dtype: float64


File: TotCondNo-Vars0-raw.csv
Minimum value: 3.11e+03
Maximum value: 1.68e+22
Inf values found: 1     inf
2     inf
6     inf
9     inf
13    inf
15    inf
26    inf
31    inf
34    inf
44    inf
47    inf
52    inf
63    inf
65    inf
69    inf
72    inf
76    inf
77    inf
Name: TotCondNo-Vars0.1.2, dtype: float64


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 3.11e+03
Maximum value: 1.68e+22
Inf values found: 1     inf
2     inf
6     inf
9     inf
13    inf
15    inf
26    inf
31    inf
34    inf
44    inf
47    inf
52    inf
63    inf
65    inf
69    inf
72    inf
76    inf
77    inf
Name: TotCondNo-Vars0.1.2, dtype: float64




==> data/CollidingSpheres3D_k1_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,664
1,768
2,768
3,664
4,720
5,720
6,656
7,768
8,688
9,720
10,720
11,672
12,752
13,760
14,624
15,752
16,728
17,632
18,680
19,624
20,608
21,672
22,560
23,584
24,568
25,552
26,560
27,544
28,424
29,472
30,488
31,400
32,424
33,424
34,384
35,368
36,392
37,376
38,392
39,312
40,392
41,376
42,392
43,368
44,384
45,424
46,424
47,400
48,488
49,472
50,424
51,544
52,560
53,552
54,568
55,584
56,560
57,672
58,608
59,624
60,680
61,632
62,728
63,752
64,624
65,760
66,752
67,672
68,720
69,720
70,688
71,768
72,656
73,720
74,720
75,664
76,768
77,768
78,664
79,720


==> data/CollidingSpheres3D_k1_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,233988.341753761
1,376296.6775170516
2,376287.8203251094
3,233988.341755104
4,249510.4747638878
5,255995.9080295443
6,225595.9119961935
7,266111.3459406327
8,221364.2567457477
9,224879.9892487398
10,405801.3813051047
11,229447.1105244282
12,237862.7438642262
13,316909.4123267925
14,243088.4736528692
15,300899.323368042
16,238173.0114913608
17,229447.1104719618
18,201087.3921844534
19,224218.725978835
20,221364.2567371358
21,207736.4696739065
22,225249.9239904699
23,256147.3104780214
24,249215.2243006199
25,232961.1228116401
26,211093.3315818923
27,376296.6774903258
28,233988.3417643262
29,203967.7148326531
30,217392.6391635512
31,225306.5080656597
32,265375.1856819821
33,218610.2951056696
34,225195.234312828
35,405801.3813631602
36,224938.2425377781
37,216434.9317690898
38,181965.615775771
39,227198.782467704
40,181965.6157823973
41,216434.9317873313
42,224938.2425263307
43,405801.3814150784
44,225195.2343231498
45,218610.2951237932
46,265375.1856722357
47,225306.5080559163
48,217392.6391458405
49,203967.7149757724
50,233988.3417806672
51,376296.6776015994
52,211093.3316350162
53,232961.1227973297
54,249215.2243627234
55,256147.3104908417
56,225249.9239881963
57,207736.4697453754
58,221364.2567513153
59,224218.7259719997
60,201087.392272376
61,229447.1104711762
62,238173.0114802755
63,300899.3233499146
64,243088.4737394218
65,316909.4123716312
66,237862.7439444214
67,229447.1104798681
68,405801.381355921
69,224879.9892924861
70,221364.2567256996
71,266111.3459105076
72,225595.9119997034
73,255995.9078673892
74,249510.4747011758
75,233988.3418247391
76,376287.8203691044
77,376296.6775052549
78,233988.341741573
79,249510.4747837833


==> data/CollidingSpheres3D_k1_Agg0.1/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,1929.536614701279
1,1925.314214866527
2,1895.656143645663
3,1894.720402099603
4,1901.655613891154
5,1846.132280495492
6,1850.774820093905
7,1833.215674968281
8,1799.080153092368
9,1743.360497877473
10,1697.944810313637
11,1621.454359305241
12,1535.296026415595
13,1564.927025661077
14,1549.965303989709
15,1604.407186224669
16,1619.04233309703
17,1632.091293327935
18,1678.165264378784
19,1671.740540544463
20,1679.795042561936
21,1720.073617014965
22,1722.687208447666
23,1725.877637507376
24,1805.235417566294
25,1766.925622251237
26,1775.262425350449
27,1795.581288961702
28,1803.731826110555
29,1811.081987973465
30,1817.192609444211
31,1828.466157516199
32,1842.962954604438
33,1836.219547013623
34,1842.908283780477
35,1878.601559820358
36,1861.803701267176
37,1871.904748794468
38,1897.590903939218
39,1893.572360762038
40,1897.592834198115
41,1871.90382959412
42,1861.804527909416
43,1878.673351834173
44,1842.906372874183
45,1836.218632078891
46,1842.96509143924
47,1828.466538485749
48,1817.191588119491
49,1827.719940192758
50,1803.73236408627
51,1795.582097020512
52,1775.261606608892
53,1766.925505900281
54,1805.234461644237
55,1725.880598916791
56,1722.687295881044
57,1720.072885228346
58,1679.796603109987
59,1671.740444180697
60,1678.165624394298
61,1632.090071490437
62,1617.49631161631
63,1604.409407332538
64,1549.965446967317
65,1564.927192283998
66,1535.30088397973
67,1621.455205559604
68,1697.943782585319
69,1743.358634115957
70,1799.079271056123
71,1833.219286972932
72,1850.775586050435
73,1846.132947553833
74,1901.657855609512
75,1894.721325169278
76,1895.657602395094
77,1925.314864089072
78,1929.534813206997
79,1946.025534922561


==> data/CollidingSpheres3D_k1_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 3.12e+02
Maximum value: 7.68e+02


File: AggNoForA.csv
Minimum value: 3.12e+02
Maximum value: 7.68e+02


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.82e+05
Maximum value: 4.06e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.82e+05
Maximum value: 4.06e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.54e+03
Maximum value: 1.95e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.54e+03
Maximum value: 1.95e+03




==> data/CollidingSpheres3D_k1_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,960
1,1016
2,1016
3,960
4,992
5,1008
6,928
7,1008
8,960
9,968
10,984
11,960
12,1000
13,1000
14,1056
15,976
16,960
17,904
18,912
19,856
20,848
21,872
22,800
23,816
24,784
25,776
26,752
27,728
28,656
29,656
30,672
31,576
32,568
33,584
34,552
35,536
36,552
37,512
38,536
39,528
40,536
41,512
42,552
43,536
44,552
45,584
46,568
47,576
48,672
49,656
50,656
51,728
52,752
53,776
54,784
55,816
56,800
57,872
58,848
59,856
60,912
61,904
62,960
63,976
64,1056
65,1000
66,1000
67,960
68,984
69,968
70,960
71,1008
72,928
73,1008
74,992
75,960
76,1016
77,1016
78,960
79,992


==> data/CollidingSpheres3D_k1_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,111268.0226326031
1,126824.7712439115
2,126830.1979314398
3,111417.1481980328
4,116902.3628423646
5,99212.77352130314
6,115623.4806055707
7,107186.0650721903
8,101900.5964848605
9,114281.5626595509
10,133703.4502090567
11,108477.7651227602
12,122982.4624797163
13,190825.3358383463
14,72187.1356726171
15,111499.3146197882
16,123160.0798221072
17,111447.5727143578
18,110870.5174210011
19,118376.768380779
20,101922.8520561606
21,101993.930372069
22,104147.2239925262
23,98920.21506143006
24,116902.3628539504
25,111268.0226469995
26,108720.3053643579
27,126830.1979318958
28,110718.9955294642
29,114085.061778792
30,99212.77352023708
31,113098.334128894
32,107186.0650724892
33,101547.1829266418
34,99624.8771211441
35,133703.4501940649
36,85956.01298220966
37,118914.4499910311
38,90547.1095518602
39,65358.65765675453
40,90547.10966616133
41,118914.450005817
42,85956.01317105464
43,133703.4502043671
44,99624.87715182018
45,101547.1829265159
46,107186.0650809889
47,113098.334137607
48,99212.77352117836
49,114085.0617847095
50,110718.9955411002
51,126830.1979698008
52,108720.305374939
53,111268.0226451683
54,116902.3628703034
55,98920.21506246492
56,104147.2239673421
57,101993.9303618546
58,101922.8520361393
59,118376.7683775673
60,110870.5174265706
61,111447.5726956994
62,123160.0798107149
63,111499.3146182462
64,72181.20268218766
65,190703.5350918995
66,122982.4624703062
67,108477.7651411944
68,133703.4502081113
69,114281.5626817169
70,101900.5964974075
71,107186.0650788424
72,115623.4807429127
73,99212.77351946622
74,116902.3628498665
75,111417.1481725937
76,126830.1979462747
77,126824.7712399425
78,111268.0226624012
79,116902.3628465686


==> data/CollidingSpheres3D_k1_Agg0.2/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,1921.65541225534
1,1913.906525508582
2,1886.467146670425
3,1886.308734482668
4,1922.632014783146
5,1841.282919284631
6,1842.067695698656
7,1855.741286694471
8,1792.417728919827
9,1739.591797559769
10,1723.251193417952
11,1607.858401411973
12,1525.477724440523
13,1597.186119729229
14,1562.842851180433
15,1642.421980403781
16,1614.394140169687
17,1627.92820599185
18,1690.942095727288
19,1696.306882671651
20,1677.742118154167
21,1737.45759500285
22,1718.693634980567
23,1724.881290809235
24,1798.38780591405
25,1761.591975727808
26,1768.595551198267
27,1787.81538014288
28,1798.091395155972
29,1803.6676258201
30,1817.507538718593
31,1825.53099448081
32,1867.244339168485
33,1823.799554956302
34,1839.17616020592
35,1913.981470653508
36,1875.868052466287
37,1870.248205585605
38,1948.569178160125
39,1898.106243517509
40,1951.159778136473
41,1870.245420819336
42,1875.655935647604
43,1913.983550239168
44,1839.17471048469
45,1850.386537576727
46,1867.246288588217
47,1811.315934229093
48,1817.667334441549
49,1805.11891874058
50,1798.094525708362
51,1787.815616536021
52,1768.597203360144
53,1761.803458411444
54,1798.388053556165
55,1724.882685508336
56,1718.693733924486
57,1737.460513026103
58,1668.699923733893
59,1672.290639563711
60,1691.493474540011
61,1628.123742515926
62,1612.987328325882
63,1640.226082674273
64,1562.847379809112
65,1578.025494311306
66,1525.472803529651
67,1607.85570399199
68,1723.254448714252
69,1735.295482441745
70,1792.42176277538
71,1855.745254910099
72,1842.268944829136
73,1841.450943094472
74,1922.630900522636
75,1886.541667961336
76,1886.469196136582
77,1913.904570407689
78,1921.65208297335
79,1974.141370771645


==> data/CollidingSpheres3D_k1_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 5.12e+02
Maximum value: 1.06e+03


File: AggNoForA.csv
Minimum value: 5.12e+02
Maximum value: 1.06e+03


File: MassMtxCondNo_data-raw.csv
Minimum value: 6.54e+04
Maximum value: 1.91e+05


File: MassMtxCondNo_data.csv
Minimum value: 6.54e+04
Maximum value: 1.91e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.53e+03
Maximum value: 1.97e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.53e+03
Maximum value: 1.97e+03




==> data/CollidingSpheres3D_k1_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,1152
1,1192
2,1192
3,1152
4,1216
5,1168
6,1104
7,1256
8,1144
9,1144
10,1200
11,1152
12,1208
13,1200
14,1248
15,1168
16,1168
17,1096
18,1104
19,1008
20,1008
21,1096
22,920
23,960
24,984
25,904
26,856
27,872
28,784
29,808
30,768
31,704
32,736
33,696
34,664
35,664
36,648
37,632
38,608
39,624
40,608
41,632
42,648
43,664
44,664
45,696
46,736
47,704
48,768
49,808
50,784
51,872
52,856
53,904
54,984
55,960
56,920
57,1096
58,1008
59,1008
60,1104
61,1096
62,1168
63,1168
64,1248
65,1200
66,1208
67,1152
68,1200
69,1144
70,1144
71,1256
72,1104
73,1168
74,1216
75,1152
76,1192
77,1192
78,1152
79,1216


==> data/CollidingSpheres3D_k1_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,64705.34198521006
1,72718.62161041179
2,72650.0113320614
3,64492.57651981129
4,67618.7665665971
5,77193.52926605781
6,73603.01726669936
7,72082.11086149073
8,66147.10726158884
9,65003.24501077925
10,74609.80398768594
11,64142.85197966803
12,70126.811130311
13,73594.75644342804
14,72187.1356726171
15,80943.49781183804
16,70698.00269671631
17,66417.42159088569
18,75255.11414096074
19,67012.04322541179
20,66161.55413060119
21,71600.20499211464
22,73603.01725957189
23,66103.31479014437
24,67618.76656247902
25,64429.01696272924
26,72580.776547719
27,72718.62159285834
28,64151.71473490934
29,67597.17768343576
30,77193.52926336226
31,65370.32316857698
32,71798.25297389065
33,62784.51440697465
34,64576.57339977148
35,72077.07497459832
36,62101.16377963028
37,68225.64214446947
38,68490.39285089423
39,45429.27281652448
40,68490.39285500853
41,68225.64215695905
42,62101.1637764031
43,72077.07497405095
44,64576.57340963225
45,62784.51440689513
46,71798.25298114945
47,65370.32316742697
48,77193.52927062572
49,67597.17768748399
50,64151.71474163645
51,72718.62163286321
52,72580.7765568341
53,64429.01697640352
54,67618.76656239682
55,66103.31478561822
56,73603.01726229949
57,71600.20499126203
58,66161.55417100528
59,67012.04322134763
60,75255.1141409864
61,66417.42158531088
62,70698.00269443369
63,80943.49767673346
64,72187.1428436638
65,73594.75645085181
66,70126.81115961212
67,64142.85197788705
68,74609.80398816902
69,65003.24500567128
70,66147.10729567731
71,72082.11087398407
72,73603.01725767339
73,77193.52926781663
74,67618.76656370713
75,64492.57651427864
76,72650.01133752977
77,72718.62164014114
78,64705.34198397308
79,67618.76656616265


==> data/CollidingSpheres3D_k1_Agg0.3/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,1915.496865441687
1,1964.150807231545
2,1945.737931161996
3,1880.723494718161
4,1882.052833910318
5,1891.55079729066
6,1845.558699846006
7,1827.319731026079
8,1787.440110407372
9,1874.309462106787
10,1694.447397071507
11,1651.831427002702
12,1612.716475158327
13,1628.887548237783
14,1531.618439828892
15,1635.401495456553
16,1691.379563371855
17,1623.121517262385
18,1667.284243481797
19,1757.899301701441
20,1679.343018437503
21,1715.92448694677
22,1723.018061508442
23,1796.590320561093
24,1763.863634722616
25,1758.793077021967
26,1776.503460231979
27,1845.268765331874
28,1794.165472909943
29,1821.368367103224
30,1898.265611659457
31,1826.224880230857
32,1849.391132754731
33,1874.282223541629
34,1848.142993677587
35,1882.91014474196
36,1826.854107027004
37,1879.934503391326
38,1943.201680706793
39,1859.16311511149
40,1945.786020936784
41,1879.934086015909
42,1826.852939431728
43,1874.584660590524
44,1848.139414265913
45,1874.283224022722
46,1849.227854172837
47,1826.224489315363
48,1898.267713510563
49,1821.366608545388
50,1794.168577357255
51,1845.268036853237
52,1776.505050429814
53,1759.00488920363
54,1763.863315356989
55,1803.057215772968
56,1723.017509256408
57,1715.780640318706
58,1679.345229255703
59,1757.895827928663
60,1663.302456689208
61,1623.31633680917
62,1691.375065155427
63,1633.213540033669
64,1531.625015043507
65,1608.426272237169
66,1612.696581114883
67,1651.827437148774
68,1694.30989812966
69,1874.318289540861
70,1770.55632332741
71,1827.321105632979
72,1845.561469316942
73,1891.557682041602
74,1882.053671066652
75,1880.954669255028
76,1949.672978313469
77,1968.122610181256
78,1915.493372293514
79,1936.603833250107


==> data/CollidingSpheres3D_k1_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 6.08e+02
Maximum value: 1.26e+03


File: AggNoForA.csv
Minimum value: 6.08e+02
Maximum value: 1.26e+03


File: MassMtxCondNo_data-raw.csv
Minimum value: 4.54e+04
Maximum value: 8.09e+04


File: MassMtxCondNo_data.csv
Minimum value: 4.54e+04
Maximum value: 8.09e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.53e+03
Maximum value: 1.97e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.53e+03
Maximum value: 1.97e+03




==> data/CollidingSpheres3D_k1_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,1296
1,1400
2,1400
3,1296
4,1384
5,1376
6,1272
7,1392
8,1320
9,1344
10,1360
11,1320
12,1424
13,1384
14,1248
15,1336
16,1360
17,1240
18,1240
19,1176
20,1136
21,1192
22,1072
23,1104
24,1088
25,1000
26,1008
27,1032
28,880
29,920
30,920
31,808
32,824
33,808
34,760
35,744
36,720
37,720
38,728
39,624
40,728
41,720
42,720
43,744
44,760
45,808
46,824
47,808
48,920
49,920
50,880
51,1032
52,1008
53,1000
54,1088
55,1104
56,1072
57,1192
58,1136
59,1176
60,1240
61,1240
62,1360
63,1336
64,1248
65,1384
66,1424
67,1320
68,1360
69,1344
70,1320
71,1392
72,1272
73,1376
74,1384
75,1296
76,1400
77,1400
78,1296
79,1384


==> data/CollidingSpheres3D_k1_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,48832.36436194099
1,49716.59509748503
2,49592.06158349796
3,48826.01054160324
4,46946.57647929348
5,51145.31237235665
6,48824.413083322
7,50417.12165315036
8,49446.90063601651
9,49423.52220416702
10,48272.3173126466
11,49672.50349798962
12,50879.32332131603
13,72722.94068047189
14,72187.1356726171
15,59190.76340543533
16,52469.15596738175
17,52873.07933613572
18,49832.94418974956
19,50963.00580298045
20,53929.40316037148
21,49870.16369508433
22,48824.41308056634
23,50167.82822889928
24,46946.57647770087
25,48832.36435873286
26,49716.59509746153
27,45783.48126919041
28,48431.90966771662
29,45966.22959659801
30,51145.31237487523
31,47760.61048679621
32,50417.12163582592
33,46996.0080946958
34,47621.5596559493
35,46826.21273491061
36,49648.04133228197
37,45984.60636809301
38,46383.95318778828
39,45386.9797411607
40,46383.95318814558
41,45984.60639931083
42,49648.04134702432
43,46826.21274342733
44,47621.55965861277
45,46996.00810260348
46,50417.12161418756
47,47760.61048838076
48,51145.31238076073
49,45966.22959935725
50,48431.90966981683
51,45783.48127227644
52,49716.59509865313
53,48832.36435943413
54,46946.57647598962
55,50167.82822301792
56,48824.41308671461
57,49870.16369106788
58,53730.64445703815
59,50963.00579998271
60,49832.94430314794
61,52873.07933169666
62,52469.15596569353
63,59190.76340945418
64,72187.1428436638
65,72722.94068919965
66,50879.32332088525
67,49672.50350080169
68,48272.31723192619
69,49423.52220049703
70,49446.9006380586
71,50417.12164461309
72,48824.41308132338
73,51145.3123765788
74,46946.57647501679
75,48826.01054029271
76,49592.06158215933
77,49716.59510361392
78,48832.36437742845
79,46946.57647758597


==> data/CollidingSpheres3D_k1_Agg0.4/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2000.754479985151
1,1954.253738570936
2,1903.38621980702
3,2103.770024078096
4,1911.025410846828
5,1859.734602097322
6,1986.426799951969
7,1866.962458172757
8,1857.77010509494
9,1903.841891229818
10,1743.516302805288
11,1723.886412271295
12,1628.580308375659
13,1646.138117927701
14,1531.617809132519
15,1603.105651944762
16,1707.006756331665
17,1704.14378665658
18,1756.852122116893
19,1806.212797958648
20,1766.363273525645
21,1772.940233033454
22,1870.150733243859
23,1744.165290099829
24,1807.129277423844
25,1963.604362390845
26,1767.761838466466
27,1845.261885113765
28,1752.127005734351
29,1817.459890537985
30,1870.168031692515
31,1840.327121883358
32,1871.194553952048
33,2022.478156488447
34,1827.463830172312
35,1877.3215602984
36,2064.984610126058
37,1865.182094776334
38,1973.043171196514
39,1859.163115111492
40,1973.046750898153
41,1865.181428427223
42,2064.99078712864
43,1873.374188806542
44,1827.46046844185
45,2022.479261965832
46,1871.190317989032
47,1814.523272034053
48,1873.47285563631
49,1817.458995350916
50,1752.129158910111
51,1845.259960861419
52,1767.763024952215
53,1979.301873351855
54,1807.13089867123
55,1750.567775171945
56,1870.159689071048
57,1772.7867176632
58,1766.368700901267
59,1806.208751859662
60,1756.837031527456
61,1704.145334521716
62,1706.999450153961
63,1603.104903687616
64,1531.625015043516
65,1646.013443078509
66,1628.72550580459
67,1723.883067984118
68,1743.37505308369
69,1903.854118756237
70,1847.874116841556
71,1866.965104021907
72,1986.440969879201
73,1859.741119794823
74,1911.025317224995
75,2103.769002234717
76,1901.88788580738
77,1954.406064783472
78,2016.738081588449
79,1930.463600059455


==> data/CollidingSpheres3D_k1_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 6.24e+02
Maximum value: 1.42e+03


File: AggNoForA.csv
Minimum value: 6.24e+02
Maximum value: 1.42e+03


File: MassMtxCondNo_data-raw.csv
Minimum value: 4.54e+04
Maximum value: 7.27e+04


File: MassMtxCondNo_data.csv
Minimum value: 4.54e+04
Maximum value: 7.27e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.53e+03
Maximum value: 2.10e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.53e+03
Maximum value: 2.10e+03




==> data/CollidingSpheres3D_k1_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,1456
1,1576
2,1576
3,1456
4,1560
5,1560
6,1504
7,1584
8,1528
9,1568
10,1536
11,1528
12,1600
13,1552
14,1448
15,1504
16,1520
17,1416
18,1384
19,1368
20,1336
21,1352
22,1272
23,1264
24,1224
25,1112
26,1160
27,1136
28,1040
29,1040
30,1024
31,912
32,936
33,928
34,880
35,872
36,864
37,832
38,808
39,728
40,808
41,832
42,864
43,872
44,880
45,928
46,936
47,912
48,1024
49,1040
50,1040
51,1136
52,1160
53,1112
54,1224
55,1264
56,1272
57,1352
58,1336
59,1368
60,1384
61,1416
62,1520
63,1504
64,1448
65,1552
66,1600
67,1528
68,1536
69,1568
70,1528
71,1584
72,1504
73,1560
74,1560
75,1456
76,1576
77,1576
78,1456
79,1560


==> data/CollidingSpheres3D_k1_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,39126.71615749248
1,38361.47284084765
2,38378.21037071645
3,39126.71615995454
4,37955.62188723555
5,37366.02423502198
6,37035.84255496653
7,35990.01913780111
8,37708.71623862199
9,35998.89755119305
10,38438.54902518093
11,39867.16925321246
12,45516.75327013768
13,86949.86853880048
14,48995.42839889741
15,59191.07244401782
16,74878.64342602057
17,46105.22857341643
18,45001.12707209688
19,40116.70077407602
20,37708.71624440842
21,36082.87134523954
22,37035.84255626381
23,37385.05412240268
24,37449.06878109691
25,39126.71615749247
26,37131.37936064933
27,38378.21034082703
28,35742.1467873514
29,37351.04281860085
30,37080.40489840333
31,37008.42744454562
32,36022.24342937974
33,37655.39993565936
34,35998.89755577448
35,37014.67058443254
36,40063.2269126657
37,35976.97573451118
38,36969.82527527597
39,34160.28055420586
40,36969.82527568564
41,35976.97573527553
42,39981.64326777252
43,37014.67058346224
44,35998.8975583177
45,37655.39993871703
46,36022.24348043573
47,37008.42744694615
48,37080.40489698533
49,37351.04282070562
50,35742.14678787841
51,38378.2103561824
52,37131.3793645206
53,39126.71616127199
54,37449.06877986615
55,37385.05412226769
56,37035.84255594928
57,36082.87133234357
58,37708.71624674953
59,40116.70079719499
60,45001.12708317916
61,46105.22856615834
62,74878.64344398613
63,59191.07249328947
64,48995.42838403206
65,86949.86856547587
66,45516.75327080637
67,39920.74210414507
68,38438.54902474016
69,35998.89755902458
70,37708.6872589823
71,35990.01913930776
72,37035.84255447982
73,37366.02423378092
74,37955.62189185059
75,39126.71615897935
76,38378.21037034143
77,38361.47283951522
78,39126.71615932657
79,38003.54887735713


==> data/CollidingSpheres3D_k1_Agg0.5/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2181.18231752254
1,2008.322885863612
2,1928.872332786272
3,2101.983291311212
4,1985.639599452162
5,1896.846646323539
6,1981.173626423058
7,1852.743305311671
8,1816.511094132703
9,1931.241829715647
10,1745.542282194764
11,1691.318957248889
12,1633.621242705686
13,1641.977224357728
14,1826.448380325379
15,1695.113349544031
16,1758.8187967479
17,1676.745616354527
18,1753.039454810205
19,1845.901828713496
20,1740.514386110086
21,1769.208683545704
22,1877.365373409463
23,1808.130503870162
24,1882.734784694476
25,1962.692309141188
26,1785.064179325202
27,1899.436633057145
28,2011.492564495536
29,1903.125228446218
30,1934.503340149273
31,1869.004505512383
32,1863.684170807671
33,2026.585755458143
34,1893.227698829587
35,1959.820557625807
36,2085.919161329414
37,1905.378261614835
38,1969.189041870971
39,2188.051153921036
40,1969.19242084531
41,1905.371515791084
42,2085.922997297562
43,1959.815572470955
44,1893.224833186473
45,2026.586877990977
46,1863.679729923949
47,1868.999804526708
48,1934.507471756644
49,1903.120335829663
50,2011.494084236527
51,1899.433930646375
52,1785.063427029346
53,1978.378538985698
54,1882.732814728615
55,1807.961564111332
56,1877.371675805006
57,1769.208823491194
58,1740.431505015497
59,1845.985751905463
60,1753.024404907761
61,1676.747092965795
62,1758.812161508298
63,1695.11290183006
64,1826.460338531349
65,1641.979164482461
66,1635.244696295857
67,1691.312100982818
68,1745.546213559993
69,1931.15964733982
70,1816.516458286118
71,1852.747504269955
72,1981.182872314794
73,1896.855531173065
74,1985.642624994017
75,2101.985006224297
76,1928.874634997523
77,2008.32842338819
78,2198.606210983136
79,2029.27383120261


==> data/CollidingSpheres3D_k1_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 7.28e+02
Maximum value: 1.60e+03


File: AggNoForA.csv
Minimum value: 7.28e+02
Maximum value: 1.60e+03


File: MassMtxCondNo_data-raw.csv
Minimum value: 3.42e+04
Maximum value: 8.69e+04


File: MassMtxCondNo_data.csv
Minimum value: 3.42e+04
Maximum value: 8.69e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.63e+03
Maximum value: 2.20e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.63e+03
Maximum value: 2.20e+03




==> data/CollidingSpheres3D_k1_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,16
6,0
7,16
8,16
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,16
21,16
22,0
23,16
24,0
25,0
26,0
27,0
28,0
29,0
30,16
31,0
32,16
33,16
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,16
46,16
47,0
48,16
49,0
50,0
51,0
52,0
53,0
54,0
55,16
56,0
57,16
58,16
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,16
71,16
72,0
73,16
74,0
75,0
76,0
77,0
78,0
79,0


==> data/CollidingSpheres3D_k1_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,314106822.3887646
1,inf
2,inf
3,314106821.0998968
4,323842987.3049973
5,inf
6,433785690.9023334
7,inf
8,1173702644.368587
9,inf
10,332790018.4032747
11,inf
12,533876812.1273463
13,293329329.3385582
14,18621568.81063408
15,293264552.4932764
16,533876659.8343738
17,inf
18,332790045.4069786
19,1999733250.636526
20,1172004279.353644
21,inf
22,433785738.5458212
23,196997296.2125713
24,324019177.6749786
25,314106822.3887646
26,inf
27,inf
28,27372582.668665
29,313960236.0479681
30,inf
31,88363489.00638705
32,inf
33,251499815.3204644
34,inf
35,154406311.8041912
36,inf
37,508316555.6017432
38,293325518.7313008
39,18266447.81721956
40,293325572.1224714
41,508316439.0328634
42,inf
43,154406312.2890767
44,inf
45,251499832.1474715
46,inf
47,88363487.63412425
48,inf
49,313960268.4160047
50,27372582.67917939
51,inf
52,inf
53,314106830.9557807
54,324019166.4348459
55,196997297.3555264
56,433785734.3786271
57,inf
58,1172002281.567804
59,1999731264.731775
60,332790036.4846807
61,inf
62,533876587.7657367
63,293264581.4377638
64,18621568.81063407
65,293329303.4544653
66,533876722.8902003
67,inf
68,332790063.636822
69,inf
70,1173705327.019324
71,inf
72,433785807.9320745
73,inf
74,323842965.3552729
75,314106836.8662559
76,inf
77,inf
78,314106800.4703872
79,324498609.9363402


==> data/CollidingSpheres3D_k1_Agg0/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,1919.920701267004
1,2.836824410208151e+22
2,3.708879733867799e+22
3,1889.370736292757
4,1926.566644003445
5,2.394326423939476e+21
6,1855.291773387811
7,8.25131694309281e+22
8,1809.579231868831
9,7.431357070749819e+19
10,1733.108384971232
11,8.516453220115492e+19
12,1560.888351903486
13,1563.008116699386
14,1562.391758941968
15,1615.827531947874
16,1627.120148931073
17,7.280345088561714e+20
18,1664.515982504144
19,1681.361099434224
20,1705.864373584585
21,6.51825614632153e+21
22,1733.298446454221
23,1733.720114791395
24,1793.779393460452
25,1759.027072810461
26,1.973946181265585e+23
27,5.170724383500673e+21
28,1799.667418157716
29,1844.316414488656
30,1.504564566270153e+21
31,1814.357144131869
32,1.694648781085726e+22
33,1855.65302324569
34,4.860016883440991e+19
35,1929.157215794637
36,2.581319498190869e+20
37,1867.385200780897
38,1904.879713952239
39,1896.284162578552
40,1904.879713933703
41,1867.385200592535
42,1.102957377192881e+21
43,1929.244215952687
44,3.420268949293718e+19
45,1855.653023273612
46,1.745379836512902e+22
47,1814.357144203385
48,2.976624597557624e+21
49,1844.31615672296
50,1799.667418118613
51,8.215427944704117e+22
52,5.454992303077874e+22
53,1759.027072876266
54,1793.779393445702
55,1733.720114877796
56,1733.298446404506
57,5.113444324594229e+21
58,1705.86437332133
59,1681.361099317202
60,1664.515982475262
61,9.97893022562687e+19
62,1627.120149054836
63,1615.825146567318
64,1562.391764620892
65,1563.008116693214
66,1560.888351985966
67,1.434785813574284e+20
68,1733.108383601001
69,2.993283414581506e+19
70,1809.5792318514
71,5.074566444969532e+22
72,1855.291773793603
73,1.310963978544954e+22
74,1926.566424397266
75,1889.370736337095
76,1.141066924844206e+23
77,1.373036052625249e+22
78,1919.920700632726
79,1965.076426645279


==> data/CollidingSpheres3D_k1_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 1.60e+01


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 1.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.83e+07
Maximum value: 2.00e+09
Inf values found: 1     inf
2     inf
5     inf
7     inf
9     inf
11    inf
17    inf
21    inf
26    inf
27    inf
30    inf
32    inf
34    inf
36    inf
42    inf
44    inf
46    inf
48    inf
51    inf
52    inf
57    inf
61    inf
67    inf
69    inf
71    inf
73    inf
76    inf
77    inf
Name: MassMtxCondNo, dtype: float64


File: MassMtxCondNo_data.csv
Minimum value: 1.83e+07
Maximum value: 2.00e+09
Inf values found: 1     inf
2     inf
5     inf
7     inf
9     inf
11    inf
17    inf
21    inf
26    inf
27    inf
30    inf
32    inf
34    inf
36    inf
42    inf
44    inf
46    inf
48    inf
51    inf
52    inf
57    inf
61    inf
67    inf
69    inf
71    inf
73    inf
76    inf
77    inf
Name: MassMtxCondNo, dtype: float64


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.56e+03
Maximum value: 1.97e+23


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.56e+03
Maximum value: 1.97e+23




==> data/RotTorus2D_k1_Res16_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,16
1,16
2,16
3,16
4,16
5,16
6,16
7,16
8,16
9,16
10,16
11,16
12,16
13,16
14,16
15,16
16,16
17,16
18,16
19,16
20,16
21,16
22,16
23,16
24,16
25,16
26,16
27,16
28,16
29,16
30,16
31,16
32,16
33,16
34,16
35,16
36,16
37,16
38,16
39,16
40,16
41,16
42,16
43,16
44,16
45,16
46,16
47,16
48,16
49,16
50,16
51,16
52,16
53,16
54,16
55,16
56,16
57,16
58,16
59,16
60,16
61,16
62,16
63,16
64,16
65,16
66,16
67,16
68,16
69,16
70,16
71,16
72,16
73,16
74,16
75,16
76,16
77,16
78,16
79,16
80,16
81,16
82,16
83,16
84,16
85,16
86,16
87,16
88,16
89,16
90,16
91,16
92,16
93,16
94,16
95,16
96,16
97,16
98,16
99,16


==> data/RotTorus2D_k1_Res16_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,21009.8199117882
1,21960.37537654188
2,22489.30728481555
3,22793.05476504807
4,22993.40488958057
5,23121.57170338484
6,23214.60665461651
7,23289.01298377671
8,23333.80921421519
9,23371.81196086146
10,23404.90371791492
11,23439.16633402299
12,23454.65238611815
13,23476.15968961492
14,23504.02792189431
15,23526.88429363488
16,23546.5128211038
17,23563.56477848372
18,23567.74402702431
19,23575.92946832478
20,23570.95772645294
21,23575.93979181454
22,23595.75480513346
23,23597.68748083482
24,23620.25893131237
25,23626.089811635
26,23636.196091093
27,23644.65959706236
28,23658.42811253939
29,23644.77810884664
30,23646.37152306215
31,23650.26743001281
32,23670.25815152376
33,23675.85660657654
34,23682.53385971271
35,23673.31451716095
36,23689.58763563934
37,23689.90028189894
38,23697.69951874161
39,23685.22116683255
40,23693.03432972874
41,23699.31295070491
42,23702.59790923995
43,23693.41794384683
44,23702.72306481296
45,23706.77170255014
46,23699.43690412693
47,23714.55051831575
48,23710.07125651283
49,23701.38594550169
50,23704.2606325477
51,23704.48027268842
52,23717.66933554288
53,23717.36354346091
54,23709.72430341054
55,23710.44646366126
56,23722.83758827914
57,23729.96093346741
58,23730.01357213643
59,23727.34685646235
60,23735.9415043227
61,23742.41021647772
62,23733.63077642046
63,23721.04428882107
64,23733.67720762383
65,23733.20355600925
66,23746.20236424256
67,23743.20810049144
68,23738.71942915615
69,23751.64436332388
70,23735.20221612287
71,23746.52032220541
72,23760.67321398595
73,23754.47381180654
74,23754.24794292984
75,23772.18581167849
76,23764.57993195441
77,23783.25039411433
78,23777.15220296895
79,23779.92903487157
80,23782.78383446487
81,23792.73148149431
82,23807.49983925889
83,23823.89263437538
84,23830.44620663024
85,23838.01882660722
86,23845.40747949522
87,23839.06702428804
88,23841.87762475935
89,23858.24816439906
90,23875.24941170029
91,23891.88194728738
92,23884.10847024016
93,23885.14012857373
94,23897.96267652667
95,23909.73552959596
96,23912.55511322153
97,23923.06178352216
98,23941.98024671921
99,23930.55275910005


==> data/RotTorus2D_k1_Res16_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,17373.29424903573
1,15022.37107344136
2,13500.30999655405
3,12890.09664588691
4,24841.22869002818
5,12670.86174018056
6,12486.78055034443
7,11674.64819661682
8,23586.19462367864
9,12266.66318522269
10,23480.87553414131
11,23464.86701263217
12,12241.86454276211
13,12245.72788244613
14,11562.24355221878
15,11569.20095093055
16,11576.26410946648
17,11583.21958679878
18,12279.59478471097
19,12287.52022908461
20,11781.0722803286
21,8284.379767829758
22,12309.86803400868
23,11796.08081753891
24,23605.64358680847
25,12322.39760074208
26,12327.24190215333
27,23633.46950697013
28,23637.78926178009
29,8309.13440104913
30,8312.058659071938
31,8314.445602353595
32,11653.22495782814
33,12353.94420256258
34,12356.14348537304
35,11840.99564116787
36,11664.87244283616
37,23697.48883475514
38,23697.42487248704
39,8329.213027299453
40,12371.97978620831
41,23712.86889191759
42,12374.24181613248
43,8335.512564267336
44,23727.87800689195
45,12381.68246623065
46,11863.60464445753
47,23958.4656154107
48,12385.30394504225
49,11870.84674886787
50,12391.49850230591
51,11872.69210742477
52,23752.11656962884
53,11872.97822843729
54,12398.14071284551
55,11878.16851631587
56,23763.71223943025
57,23764.21920351913
58,11704.7108678751
59,12403.92993522794
60,11707.55112376857
61,11709.04783714622
62,23784.55344415545
63,8359.658627564999
64,11714.33433062355
65,23796.97516996024
66,11717.82031901964
67,23803.63888469173
68,11900.62697680369
69,23809.33930344981
70,8368.474076219452
71,12432.13663918131
72,11731.65093341942
73,8377.408253270753
74,8378.20406972099
75,11740.45641443551
76,11926.09936722612
77,24084.17904290371
78,8387.931562093107
79,11934.607753775
80,8390.75277470546
81,11940.21759333879
82,11942.23066905675
83,23898.33213588564
84,11949.25829142344
85,11953.24333705955
86,11957.49626430666
87,8384.321520263022
88,8416.268055304581
89,12503.51846465716
90,11799.63828984347
91,11804.64517024075
92,8431.25619127226
93,8433.759187752834
94,24010.49657240334
95,12532.55883455214
96,12749.8410714793
97,24039.04813238595
98,24275.34316538749
99,8456.691030654325


==> data/RotTorus2D_k1_Res16_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.10e+04
Maximum value: 2.39e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.10e+04
Maximum value: 2.39e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 8.28e+03
Maximum value: 2.48e+04


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 8.28e+03
Maximum value: 2.48e+04




==> data/RotTorus2D_k1_Res16_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,16
1,16
2,16
3,16
4,16
5,16
6,16
7,16
8,16
9,16
10,16
11,16
12,16
13,16
14,16
15,16
16,16
17,16
18,16
19,16
20,16
21,16
22,16
23,16
24,16
25,16
26,16
27,16
28,16
29,16
30,16
31,16
32,16
33,16
34,16
35,16
36,16
37,16
38,16
39,16
40,16
41,16
42,16
43,16
44,16
45,16
46,16
47,16
48,16
49,16
50,16
51,16
52,16
53,16
54,16
55,16
56,16
57,16
58,16
59,16
60,16
61,16
62,16
63,16
64,16
65,16
66,16
67,16
68,16
69,16
70,16
71,16
72,16
73,16
74,16
75,16
76,16
77,16
78,16
79,16
80,16
81,16
82,16
83,16
84,16
85,16
86,16
87,16
88,16
89,16
90,16
91,16
92,16
93,16
94,16
95,16
96,16
97,16
98,16
99,16


==> data/RotTorus2D_k1_Res16_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,21009.8199117882
1,21960.37537654188
2,22489.30728481555
3,22793.05476504807
4,22993.40488958057
5,23121.57170338484
6,23214.60665461651
7,23289.01298377671
8,23333.80921421519
9,23371.81196086146
10,23404.90371791492
11,23439.16633402299
12,23454.65238611815
13,23476.15968961492
14,23504.02792189431
15,23526.88429363488
16,23546.5128211038
17,23563.56477848372
18,23567.74402702431
19,23575.92946832478
20,23570.95772645294
21,23575.93979181454
22,23595.75480513346
23,23597.68748083482
24,23620.25893131237
25,23626.089811635
26,23636.196091093
27,23644.65959706236
28,23658.42811253939
29,23644.77810884664
30,23646.37152306215
31,23650.26743001281
32,23670.25815152376
33,23675.85660657654
34,23682.53385971271
35,23673.31451716095
36,23689.58763563934
37,23689.90028189894
38,23697.69951874161
39,23685.22116683255
40,23693.03432972874
41,23699.31295070491
42,23702.59790923995
43,23693.41794384683
44,23702.72306481296
45,23706.77170255014
46,23699.43690412693
47,23714.55051831575
48,23710.07125651283
49,23701.38594550169
50,23704.2606325477
51,23704.48027268842
52,23717.66933554288
53,23717.36354346091
54,23709.72430341054
55,23710.44646366126
56,23722.83758827914
57,23729.96093346741
58,23730.01357213643
59,23727.34685646235
60,23735.9415043227
61,23742.41021647772
62,23733.63077642046
63,23721.04428882107
64,23733.67720762383
65,23733.20355600925
66,23746.20236424256
67,23743.20810049144
68,23738.71942915615
69,23751.64436332388
70,23735.20221612287
71,23746.52032220541
72,23760.67321398595
73,23754.47381180654
74,23754.24794292984
75,23772.18581167849
76,23764.57993195441
77,23783.25039411433
78,23777.15220296895
79,23779.92903487157
80,23782.78383446487
81,23792.73148149431
82,23807.49983925889
83,23823.89263437538
84,23830.44620663024
85,23838.01882660722
86,23845.40747949522
87,23839.06702428804
88,23841.87762475935
89,23858.24816439906
90,23875.24941170029
91,23891.88194728738
92,23884.10847024016
93,23885.14012857373
94,23897.96267652667
95,23909.73552959596
96,23912.55511322153
97,23923.06178352216
98,23941.98024671921
99,23930.55275910005


==> data/RotTorus2D_k1_Res16_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,17373.29424903573
1,15022.37107344136
2,13500.30999655405
3,12890.09664588691
4,24841.22869002818
5,12670.86174018056
6,12486.78055034443
7,11674.64819661682
8,23586.19462367864
9,12266.66318522269
10,23480.87553414131
11,23464.86701263217
12,12241.86454276211
13,12245.72788244613
14,11562.24355221878
15,11569.20095093055
16,11576.26410946648
17,11583.21958679878
18,12279.59478471097
19,12287.52022908461
20,11781.0722803286
21,8284.379767829758
22,12309.86803400868
23,11796.08081753891
24,23605.64358680847
25,12322.39760074208
26,12327.24190215333
27,23633.46950697013
28,23637.78926178009
29,8309.13440104913
30,8312.058659071938
31,8314.445602353595
32,11653.22495782814
33,12353.94420256258
34,12356.14348537304
35,11840.99564116787
36,11664.87244283616
37,23697.48883475514
38,23697.42487248704
39,8329.213027299453
40,12371.97978620831
41,23712.86889191759
42,12374.24181613248
43,8335.512564267336
44,23727.87800689195
45,12381.68246623065
46,11863.60464445753
47,23958.4656154107
48,12385.30394504225
49,11870.84674886787
50,12391.49850230591
51,11872.69210742477
52,23752.11656962884
53,11872.97822843729
54,12398.14071284551
55,11878.16851631587
56,23763.71223943025
57,23764.21920351913
58,11704.7108678751
59,12403.92993522794
60,11707.55112376857
61,11709.04783714622
62,23784.55344415545
63,8359.658627564999
64,11714.33433062355
65,23796.97516996024
66,11717.82031901964
67,23803.63888469173
68,11900.62697680369
69,23809.33930344981
70,8368.474076219452
71,12432.13663918131
72,11731.65093341942
73,8377.408253270753
74,8378.20406972099
75,11740.45641443551
76,11926.09936722612
77,24084.17904290371
78,8387.931562093107
79,11934.607753775
80,8390.75277470546
81,11940.21759333879
82,11942.23066905675
83,23898.33213588564
84,11949.25829142344
85,11953.24333705955
86,11957.49626430666
87,8384.321520263022
88,8416.268055304581
89,12503.51846465716
90,11799.63828984347
91,11804.64517024075
92,8431.25619127226
93,8433.759187752834
94,24010.49657240334
95,12532.55883455214
96,12749.8410714793
97,24039.04813238595
98,24275.34316538749
99,8456.691030654325


==> data/RotTorus2D_k1_Res16_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.10e+04
Maximum value: 2.39e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.10e+04
Maximum value: 2.39e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 8.28e+03
Maximum value: 2.48e+04


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 8.28e+03
Maximum value: 2.48e+04




==> data/RotTorus2D_k1_Res16_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,20
1,20
2,20
3,20
4,20
5,20
6,20
7,20
8,20
9,20
10,20
11,20
12,20
13,20
14,20
15,20
16,20
17,20
18,20
19,20
20,20
21,20
22,20
23,20
24,20
25,20
26,20
27,20
28,20
29,20
30,20
31,20
32,20
33,20
34,20
35,20
36,20
37,20
38,20
39,20
40,20
41,20
42,20
43,20
44,20
45,20
46,20
47,20
48,20
49,20
50,20
51,20
52,20
53,20
54,20
55,20
56,20
57,20
58,20
59,20
60,20
61,20
62,20
63,20
64,20
65,20
66,20
67,20
68,20
69,20
70,20
71,20
72,20
73,20
74,20
75,20
76,20
77,20
78,20
79,20
80,20
81,20
82,20
83,20
84,20
85,20
86,20
87,20
88,20
89,20
90,20
91,20
92,20
93,20
94,20
95,20
96,20
97,20
98,20
99,20


==> data/RotTorus2D_k1_Res16_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,10553.81434020877
1,11132.71953728842
2,11485.49078430993
3,11712.01633884684
4,11877.45124753907
5,11985.79152112533
6,12081.85597314003
7,12145.68081247445
8,12193.80809497139
9,12250.46049781104
10,12291.13724950893
11,12314.00308460698
12,12333.91052211696
13,12372.99649387499
14,12386.62716682462
15,12421.97746665112
16,12427.90201817462
17,12441.84689725356
18,12448.79670684634
19,12458.63055712026
20,12481.71828917544
21,12474.16166193791
22,12505.90107925206
23,12515.34048581419
24,12532.90005423249
25,12520.2317555422
26,12545.06201531299
27,12536.69690482986
28,12544.10640892275
29,12559.49759397618
30,12547.17044594124
31,12549.55279628017
32,12561.80067183393
33,12567.53282396456
34,12573.75090971707
35,12595.36657723483
36,12611.71712595707
37,12595.0030858008
38,12618.71425568557
39,12606.18178065061
40,12623.85925188629
41,12627.11157463051
42,12632.08545209273
43,12664.53733425343
44,12653.67471433926
45,12641.37048757741
46,12672.00557661555
47,12675.58919284855
48,12702.92016184954
49,12713.99519376362
50,12719.81635801556
51,12723.32997127366
52,12665.05710905586
53,12666.18537143415
54,12747.7328759796
55,12744.94739978093
56,12762.25236613287
57,12743.7092115829
58,12674.17092369591
59,12676.30678510476
60,12781.14479353915
61,12777.55894629443
62,12792.70215995569
63,12780.13135792111
64,12802.46540977847
65,12704.30373231422
66,12815.46961230967
67,12808.92112633745
68,12811.2759069102
69,12759.34984001163
70,12834.22591879449
71,12827.70705564075
72,12836.66168575074
73,12843.11369557162
74,12857.98142441996
75,12854.34602098682
76,12856.05546025028
77,12868.70510438956
78,12875.04871351876
79,12883.8765086954
80,12897.76884977519
81,12911.3198703904
82,12924.6234363853
83,12937.03975765813
84,12950.81187548266
85,12962.93784859384
86,12975.68867042687
87,12988.6872604032
88,13001.02367531313
89,13013.53822483639
90,12991.97151934025
91,13005.32286443191
92,13014.12101602111
93,13048.26550973839
94,13026.85606403277
95,13046.15162284305
96,13057.89588959878
97,13086.03947384233
98,13098.09958606523
99,13085.70653968559


==> data/RotTorus2D_k1_Res16_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,16463.58942704357
1,14307.69387901044
2,12909.07382068195
3,12330.04393339621
4,23909.19757355437
5,12229.69181458525
6,12075.52752335871
7,11310.56194940329
8,22888.72987373734
9,11918.62558711413
10,22830.06407163999
11,22862.38265733523
12,11940.65134611092
13,11955.23281650976
14,11295.16210672059
15,11308.56435738157
16,11321.21306245491
17,11332.71374456712
18,12017.99655873184
19,12029.46577748181
20,11489.01956564617
21,8111.916114932174
22,12056.17969717717
23,11555.26168284003
24,23019.63889947701
25,12076.00622391698
26,12020.56564978373
27,23164.0662750174
28,23171.24574297118
29,8101.259993120094
30,8149.195868421401
31,8151.967209212669
32,11426.03186539082
33,12113.78742023293
34,12116.4337569835
35,11541.01282097063
36,11436.09717318226
37,23239.37867895366
38,23235.45409448993
39,8167.870603507369
40,12054.7309953083
41,23254.23444524612
42,12060.6868974778
43,8176.481382492392
44,23275.20058879124
45,12076.95882281011
46,11638.00291996887
47,23504.36658361757
48,12149.68612387004
49,11590.62613545199
50,12157.86543232825
51,11650.09725205386
52,23209.13692569645
53,11605.03830284824
54,12173.71599024857
55,11664.33902796259
56,23338.98658047047
57,23373.57712904681
58,11453.14975504258
59,12140.75459934925
60,11513.04800769899
61,11515.55702229428
62,23395.21842008622
63,8234.596956426923
64,11527.5496117037
65,23322.60051084243
66,11538.29860106635
67,23441.57578015319
68,11721.83321755995
69,23350.89091150193
70,8248.056333093586
71,12274.09972256725
72,11569.07239381125
73,8262.231355416074
74,8264.812546731884
75,11600.8424535368
76,11783.56110881208
77,23645.22588668857
78,8287.474414472075
79,11791.56082921378
80,8291.076232844127
81,11730.67899666416
82,11733.90904578881
83,23634.71217096644
84,11742.93813040663
85,11825.10794457717
86,11827.7522394985
87,8293.526048526803
88,8273.21751485646
89,12375.70828623207
90,11694.60789859633
91,11694.57352755715
92,8350.162387424538
93,8346.87749407383
94,23780.98356098982
95,12407.53673666208
96,12619.62519795327
97,23793.45023199381
98,24019.95677757182
99,8370.410945540883


==> data/RotTorus2D_k1_Res16_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.06e+04
Maximum value: 1.31e+04


File: MassMtxCondNo_data.csv
Minimum value: 1.06e+04
Maximum value: 1.31e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 8.10e+03
Maximum value: 2.40e+04


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 8.10e+03
Maximum value: 2.40e+04




==> data/RotTorus2D_k1_Res16_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,20
1,20
2,20
3,20
4,20
5,20
6,20
7,20
8,20
9,20
10,20
11,20
12,20
13,20
14,20
15,20
16,20
17,20
18,20
19,20
20,20
21,20
22,20
23,20
24,20
25,20
26,20
27,20
28,20
29,20
30,20
31,20
32,20
33,20
34,20
35,20
36,20
37,20
38,20
39,20
40,20
41,20
42,20
43,20
44,20
45,20
46,20
47,20
48,20
49,20
50,20
51,20
52,20
53,20
54,20
55,20
56,20
57,20
58,20
59,20
60,20
61,20
62,20
63,20
64,20
65,20
66,20
67,20
68,20
69,20
70,20
71,20
72,20
73,20
74,20
75,20
76,20
77,20
78,20
79,20
80,20
81,20
82,20
83,20
84,20
85,20
86,20
87,20
88,20
89,20
90,20
91,20
92,20
93,20
94,20
95,20
96,20
97,20
98,20
99,20


==> data/RotTorus2D_k1_Res16_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,10553.81434020877
1,11132.71953728842
2,11485.49078430993
3,11712.01633884684
4,11877.45124753907
5,11985.79152112533
6,12081.85597314003
7,12145.68081247445
8,12193.80809497139
9,12250.46049781104
10,12291.13724950893
11,12314.00308460698
12,12333.91052211696
13,12372.99649387499
14,12386.62716682462
15,12421.97746665112
16,12427.90201817462
17,12441.84689725356
18,12448.79670684634
19,12458.63055712026
20,12481.71828917544
21,12474.16166193791
22,12505.90107925206
23,12515.34048581419
24,12532.90005423249
25,12520.2317555422
26,12545.06201531299
27,12536.69690482986
28,12544.10640892275
29,12559.49759397618
30,12547.17044594124
31,12549.55279628017
32,12561.80067183393
33,12567.53282396456
34,12573.75090971707
35,12595.36657723483
36,12611.71712595707
37,12595.0030858008
38,12618.71425568557
39,12606.18178065061
40,12623.85925188629
41,12627.11157463051
42,12632.08545209273
43,12664.53733425343
44,12653.67471433926
45,12641.37048757741
46,12672.00557661555
47,12675.58919284855
48,12702.92016184954
49,12713.99519376362
50,12719.81635801556
51,12723.32997127366
52,12665.05710905586
53,12666.18537143415
54,12747.7328759796
55,12744.94739978093
56,12762.25236613287
57,12743.7092115829
58,12674.17092369591
59,12676.30678510476
60,12781.14479353915
61,12777.55894629443
62,12792.70215995569
63,12780.13135792111
64,12802.46540977847
65,12704.30373231422
66,12815.46961230967
67,12808.92112633745
68,12811.2759069102
69,12759.34984001163
70,12834.22591879449
71,12827.70705564075
72,12836.66168575074
73,12843.11369557162
74,12857.98142441996
75,12854.34602098682
76,12856.05546025028
77,12868.70510438956
78,12875.04871351876
79,12883.8765086954
80,12897.76884977519
81,12911.3198703904
82,12924.6234363853
83,12937.03975765813
84,12950.81187548266
85,12962.93784859384
86,12975.68867042687
87,12988.6872604032
88,13001.02367531313
89,13013.53822483639
90,12991.97151934025
91,13005.32286443191
92,13014.12101602111
93,13048.26550973839
94,13026.85606403277
95,13046.15162284305
96,13057.89588959878
97,13086.03947384233
98,13098.09958606523
99,13085.70653968559


==> data/RotTorus2D_k1_Res16_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,16463.58942704357
1,14307.69387901044
2,12909.07382068195
3,12330.04393339621
4,23909.19757355437
5,12229.69181458525
6,12075.52752335871
7,11310.56194940329
8,22888.72987373734
9,11918.62558711413
10,22830.06407163999
11,22862.38265733523
12,11940.65134611092
13,11955.23281650976
14,11295.16210672059
15,11308.56435738157
16,11321.21306245491
17,11332.71374456712
18,12017.99655873184
19,12029.46577748181
20,11489.01956564617
21,8111.916114932174
22,12056.17969717717
23,11555.26168284003
24,23019.63889947701
25,12076.00622391698
26,12020.56564978373
27,23164.0662750174
28,23171.24574297118
29,8101.259993120094
30,8149.195868421401
31,8151.967209212669
32,11426.03186539082
33,12113.78742023293
34,12116.4337569835
35,11541.01282097063
36,11436.09717318226
37,23239.37867895366
38,23235.45409448993
39,8167.870603507369
40,12054.7309953083
41,23254.23444524612
42,12060.6868974778
43,8176.481382492392
44,23275.20058879124
45,12076.95882281011
46,11638.00291996887
47,23504.36658361757
48,12149.68612387004
49,11590.62613545199
50,12157.86543232825
51,11650.09725205386
52,23209.13692569645
53,11605.03830284824
54,12173.71599024857
55,11664.33902796259
56,23338.98658047047
57,23373.57712904681
58,11453.14975504258
59,12140.75459934925
60,11513.04800769899
61,11515.55702229428
62,23395.21842008622
63,8234.596956426923
64,11527.5496117037
65,23322.60051084243
66,11538.29860106635
67,23441.57578015319
68,11721.83321755995
69,23350.89091150193
70,8248.056333093586
71,12274.09972256725
72,11569.07239381125
73,8262.231355416074
74,8264.812546731884
75,11600.8424535368
76,11783.56110881208
77,23645.22588668857
78,8287.474414472075
79,11791.56082921378
80,8291.076232844127
81,11730.67899666416
82,11733.90904578881
83,23634.71217096644
84,11742.93813040663
85,11825.10794457717
86,11827.7522394985
87,8293.526048526803
88,8273.21751485646
89,12375.70828623207
90,11694.60789859633
91,11694.57352755715
92,8350.162387424538
93,8346.87749407383
94,23780.98356098982
95,12407.53673666208
96,12619.62519795327
97,23793.45023199381
98,24019.95677757182
99,8370.410945540883


==> data/RotTorus2D_k1_Res16_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.06e+04
Maximum value: 1.31e+04


File: MassMtxCondNo_data.csv
Minimum value: 1.06e+04
Maximum value: 1.31e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 8.10e+03
Maximum value: 2.40e+04


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 8.10e+03
Maximum value: 2.40e+04




==> data/RotTorus2D_k1_Res16_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,28
1,28
2,28
3,28
4,28
5,28
6,28
7,28
8,28
9,28
10,28
11,28
12,28
13,28
14,28
15,28
16,28
17,28
18,28
19,28
20,28
21,28
22,28
23,28
24,28
25,28
26,28
27,28
28,28
29,28
30,28
31,28
32,28
33,28
34,28
35,28
36,28
37,28
38,28
39,28
40,28
41,28
42,28
43,28
44,28
45,28
46,28
47,28
48,28
49,28
50,28
51,28
52,28
53,28
54,28
55,28
56,28
57,28
58,28
59,28
60,28
61,28
62,28
63,28
64,28
65,28
66,28
67,28
68,28
69,28
70,28
71,28
72,28
73,28
74,28
75,28
76,28
77,28
78,28
79,28
80,28
81,28
82,28
83,28
84,28
85,28
86,28
87,28
88,28
89,28
90,28
91,28
92,28
93,28
94,28
95,28
96,28
97,28
98,28
99,28


==> data/RotTorus2D_k1_Res16_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,4754.250002036097
1,5014.169595688427
2,5197.215346110428
3,5308.678233148519
4,5387.530792661679
5,5478.011583834022
6,5547.635286898923
7,5592.67879496609
8,5629.072600306995
9,5692.946269088348
10,5727.596085684244
11,5723.812988038273
12,5741.198341472627
13,5806.786366685975
14,5785.592053502673
15,5854.142551924582
16,5768.699771820654
17,5788.115110666364
18,5824.234903090142
19,5848.855420722312
20,5941.199260075781
21,5884.31388825178
22,5967.445916801843
23,5979.091663579452
24,5994.478323925792
25,5970.103045680095
26,6014.825873023904
27,6010.982943167967
28,6031.199536184773
29,6041.01776447331
30,6059.076349833535
31,6075.796387755655
32,6096.432354997296
33,6118.230094211043
34,6129.68557096844
35,6146.107315466939
36,6139.936053189118
37,6151.596863412517
38,6172.893307945576
39,6182.585790782145
40,6203.091846709048
41,6216.967699686449
42,6236.87040062568
43,6248.406555819612
44,6261.537711359077
45,6279.634096164306
46,6286.594874086553
47,6303.530520682691
48,6319.697497610086
49,6329.06231798847
50,6340.946246507523
51,6351.561610051539
52,6365.045468914159
53,6374.297701551328
54,6379.763733425594
55,6389.517954467522
56,6410.17762695758
57,6429.449444892181
58,6455.670433007665
59,6476.836011696968
60,6494.09921783817
61,6514.702157979526
62,6531.923701852308
63,6539.194342010222
64,6559.223524437383
65,6576.482776536403
66,6587.431276920332
67,6601.484203989443
68,6611.965207925491
69,6622.485875994153
70,6638.117751862904
71,6633.048798672928
72,6677.301138413539
73,6699.462794107411
74,6716.651051242625
75,6653.944457889457
76,6669.348164520593
77,6763.963800532652
78,6781.307556243199
79,6797.526067665896
80,6812.15282559492
81,6826.085506329167
82,6837.566243950829
83,6840.229602854572
84,6853.778970486279
85,6856.173218545961
86,6862.292739643043
87,6867.542380391022
88,6874.891041453101
89,6875.385474383587
90,6805.76183601495
91,6800.987865962636
92,6788.505114184823
93,6858.19813045601
94,6765.017250487322
95,6770.250593891053
96,6770.912900760123
97,6859.537571384155
98,6873.180395901712
99,6801.759897764009


==> data/RotTorus2D_k1_Res16_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,16259.59339269758
1,14141.72909183658
2,12853.45628414035
3,12353.76496526195
4,23918.12474081819
5,12247.32994557631
6,12044.59720039704
7,11342.55042589571
8,22959.46404814827
9,11905.95192051261
10,22817.65020199295
11,22922.02139127619
12,11970.99158599105
13,11945.24536795593
14,11341.15680335038
15,11322.40855651592
16,11389.82471079204
17,11366.28921917976
18,12112.10710302723
19,12083.98812981702
20,11602.59461644419
21,8199.396070598223
22,12192.39480564849
23,11649.81289133451
24,23429.21410048164
25,12243.9336149129
26,12258.26545384459
27,23525.19615166711
28,23545.34946744022
29,8250.168388639308
30,8292.832558977881
31,8299.295523651746
32,11638.43285921554
33,12349.72786750656
34,12360.14264069404
35,11804.43064291234
36,11683.32247673508
37,23746.25787621859
38,23760.65319273019
39,8353.56913488463
40,12423.72981930743
41,23859.12718971243
42,12474.03058804912
43,8416.837168944083
44,23756.10407896562
45,12544.69361339427
46,11931.46617531928
47,24355.6003053051
48,12613.16487643692
49,12112.11718470831
50,12665.77188086503
51,12156.3484990744
52,24360.12808132621
53,12196.64704291301
54,12755.61931513425
55,12239.88538768654
56,24522.39318402263
57,24544.39830384068
58,12109.03411824209
59,12850.64452692494
60,12144.32257718805
61,12161.17384741202
62,24731.0382953115
63,8586.705036923073
64,12201.84613700003
65,24814.58732475818
66,12228.98250016219
67,24862.19623100596
68,12438.2331658991
69,24899.71532319895
70,8755.784687143225
71,13008.26385455911
72,12281.74286481957
73,8773.669284564918
74,8776.262221858811
75,12297.97417472174
76,12495.8818860739
77,25237.61152642716
78,8786.564653322741
79,12500.45609523585
80,8786.870676175158
81,12502.37497426227
82,12503.05424635238
83,25000.52394776732
84,12497.94538799672
85,12493.00731819916
86,12490.87462453377
87,8753.49826425561
88,8783.570495979931
89,13039.41687780045
90,12124.81860002223
91,12295.99331256458
92,8654.490458160055
93,8766.83195822609
94,24604.2227910511
95,12834.526342411
96,13237.41478752102
97,24921.20025890341
98,25161.05606977813
99,8765.742870271191


==> data/RotTorus2D_k1_Res16_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.80e+01
Maximum value: 2.80e+01


File: AggNoForA.csv
Minimum value: 2.80e+01
Maximum value: 2.80e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 4.75e+03
Maximum value: 6.88e+03


File: MassMtxCondNo_data.csv
Minimum value: 4.75e+03
Maximum value: 6.88e+03


File: TotCondNo-Vars0-raw.csv
Minimum value: 8.20e+03
Maximum value: 2.52e+04


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 8.20e+03
Maximum value: 2.52e+04




==> data/RotTorus2D_k1_Res16_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0


==> data/RotTorus2D_k1_Res16_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,6505368.409552095
1,7512913.455607717
2,8272802.262388807
3,8813333.332687384
4,9181913.661200743
5,9426373.217513314
6,9585653.54922236
7,9687936.456011675
8,9753864.522200525
9,9795657.448745336
10,9822204.3079577
11,9839054.929694016
12,9849742.918391924
13,9856515.792559844
14,9860494.864598118
15,9863221.829007257
16,9864953.5543473
17,9866053.806944208
18,9867074.843776112
19,9867516.874239909
20,9867733.016297134
21,9867909.143443858
22,9868113.79599521
23,9868103.99714317
24,9868232.259053394
25,9868253.76749779
26,9868266.789546749
27,9868275.331203684
28,9868286.342957718
29,9868216.32232548
30,9868217.20270135
31,9868218.781727703
32,9867983.05688895
33,9868303.379238486
34,9868298.34548671
35,9868230.963161144
36,9867989.763465956
37,9868303.901178332
38,9868302.089763517
39,9868225.408642022
40,9868314.391458806
41,9868300.34389232
42,9868302.609674716
43,9868218.422273526
44,9868310.97213611
45,9868305.130522365
46,9868233.84943574
47,9868031.084865382
48,9868310.17596208
49,9868234.401397096
50,9868316.972874194
51,9868235.029691204
52,9868315.612123936
53,9868242.15174263
54,9868318.781553663
55,9868235.646481104
56,9868315.784612508
57,9868305.501849802
58,9867989.398825226
59,9868303.281261535
60,9867980.40070498
61,9867979.87660236
62,9868299.961390585
63,9868223.214711122
64,9867985.52522972
65,9868303.226502564
66,9867986.880680444
67,9868301.310679425
68,9868238.985926874
69,9868316.269750996
70,9868227.287619444
71,9868315.338450884
72,9867981.929503202
73,9868216.593725998
74,9868220.381777514
75,9867984.85331784
76,9868232.886725305
77,9868033.0426168
78,9868226.599294724
79,9868238.468158212
80,9868229.506667722
81,9868239.530040951
82,9868244.926668877
83,9868319.989336904
84,9868243.06297712
85,9868245.744609123
86,9868246.691075962
87,9868221.945164852
88,9868225.087091614
89,9868317.957236525
90,9867981.88802812
91,9867980.269027848
92,9868216.166038286
93,9868220.320109274
94,9868313.89163464
95,9868305.806619376
96,9868224.458307622
97,9868318.370183364
98,9868030.617648622
99,9868226.20808345


==> data/RotTorus2D_k1_Res16_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,306741.2646770918
1,282129.3901291535
2,267410.2722170094
3,258545.8014265903
4,493257.5166806724
5,247903.8201723438
6,245873.5670902302
7,246699.001425177
8,479719.8508891506
9,243350.8807838245
10,478429.4731479923
11,478235.4976863861
12,243064.5884667306
13,243208.3267993547
14,245529.2466664073
15,245750.4291293795
16,245971.2503510689
17,246262.999041228
18,244419.7831365873
19,244688.4630582322
20,247103.0965573114
21,167589.4318843168
22,245645.1648351706
23,248115.1569546342
24,484723.1180361322
25,246560.7423303958
26,246838.1305173611
27,486362.5372919488
28,486858.8276528278
29,169149.642489727
30,169305.7009228562
31,169454.239556476
32,250406.1636940849
33,248444.0215504161
34,248631.047888617
35,250984.4477463193
36,251143.1783525084
37,490369.4170739579
38,490670.03726761
39,170407.5929369684
40,249573.9182580007
41,491484.5656283291
42,249829.6530538151
43,170757.4163377042
44,492185.8617284685
45,250168.9501352648
46,252459.8959320392
47,492298.4832069672
48,250463.4185978055
49,252743.8813179972
50,250639.2518155437
51,252913.9024414871
52,493642.2959586412
53,253070.4176949843
54,250950.1515600198
55,253215.4454034931
56,494209.125814707
57,494339.6122566734
58,253404.6545731317
59,251282.4004032743
60,253529.3404492479
61,253589.6575846089
62,494942.926501728
63,171830.9534231193
64,253763.6845209684
65,495276.2508143582
66,253874.8805253287
67,495489.6121648214
68,253994.5438062501
69,495697.7743669184
70,172088.9238756628
71,251948.2342915529
72,254190.0347094435
73,172192.2571568992
74,172226.0255109105
75,254339.2414687163
76,254399.7855778914
77,495980.48239328
78,172356.6913781063
79,254541.4852695008
80,172419.5104701041
81,254632.7190618944
82,254677.3080489397
83,497013.0167063435
84,254764.4623521389
85,254806.666411053
86,254848.2263817739
87,172545.9076263218
88,172650.7974199788
89,252758.5869671228
90,254995.0067264684
91,255032.7213395201
92,172753.9987916036
93,172778.6978760776
94,497856.5090069294
95,252977.0180486198
96,252770.3368995375
97,498058.0454077113
98,497623.0395148471
99,172917.6181182349


==> data/RotTorus2D_k1_Res16_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 6.51e+06
Maximum value: 9.87e+06


File: MassMtxCondNo_data.csv
Minimum value: 6.51e+06
Maximum value: 9.87e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.68e+05
Maximum value: 4.98e+05


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.68e+05
Maximum value: 4.98e+05




==> data/RotTorus2D_k1_Res32_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,24
1,24
2,24
3,24
4,24
5,24
6,24
7,24
8,24
9,24
10,24
11,24
12,24
13,24
14,24
15,24
16,24
17,24
18,24
19,24
20,24
21,24
22,24
23,24
24,24
25,24
26,24
27,24
28,24
29,24
30,24
31,24
32,24
33,24
34,24
35,24
36,24
37,24
38,24
39,24
40,24
41,24
42,24
43,24
44,24
45,24
46,24
47,24
48,24
49,24
50,24
51,24
52,24
53,24
54,24
55,24
56,24
57,24
58,24
59,24
60,24
61,24
62,24
63,24
64,24
65,24
66,24
67,24
68,24
69,24
70,24
71,24
72,24
73,24
74,24
75,24
76,24
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,24
95,24
96,24
97,24
98,24
99,24


==> data/RotTorus2D_k1_Res32_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,85149.49371922758
1,88056.63452046642
2,89330.30777111958
3,90041.20419692335
4,90109.04597273211
5,90435.25298675352
6,90684.48488841834
7,90883.70235347384
8,91047.98594834495
9,91186.36008373168
10,91304.73476206382
11,91407.113768868
12,91496.33475770665
13,91574.4797111506
14,91643.15347249244
15,91703.6327424298
16,91756.96320836311
17,91804.02799653728
18,91845.5967624718
19,91882.35585590694
20,91914.9063020557
21,91943.78624152234
22,91969.4865014233
23,91992.45194594417
24,92013.09339769576
25,92031.7841541097
26,92048.86235411394
27,92064.63377960802
28,92079.37001865644
29,92093.32248557736
30,92106.7173672852
31,92119.75690014251
32,92132.61245842074
33,92145.43754226375
34,92158.36674438654
35,92171.51582803826
36,92184.98202628877
37,92198.84546637924
38,92213.1702752107
39,92228.00600133034
40,92243.3846205486
41,92259.32493062584
42,92275.84146329395
43,92292.94154868944
44,92310.62953086104
45,92328.89781755398
46,92347.71855980672
47,92367.06566162838
48,92386.91014801864
49,92407.22015253943
50,92427.9614652262
51,92449.09709608232
52,92470.5868676226
53,92492.38900573834
54,92514.4605265638
55,92536.75747594878
56,92559.23540267984
57,92581.84937184695
58,92604.55456496347
59,92627.30641833277
60,92650.06122496174
61,92672.77604355368
62,92695.41098198447
63,92717.92545789805
64,92740.2762297578
65,92762.42335577904
66,92784.32859365355
67,92805.957601992
68,92827.27873292987
69,92848.26312160565
70,92868.884068166
71,92889.11716390526
72,92908.9409352717
73,92928.3340626624
74,92947.27747447716
75,92965.75411809952
76,92983.74938847164
77,93001.2509759867
78,93018.24890631346
79,93034.73537761974
80,93050.70493906394
81,93066.1546624476
82,93081.08307442482
83,93095.49064652756
84,93109.3795812794
85,93122.75393179969
86,93135.61975466316
87,93147.9845671584
88,93159.85743040056
89,93171.24861318809
90,93182.17001291097
91,93192.63417744264
92,93202.65501073036
93,93212.24709282492
94,93221.42577928276
95,93230.2071949144
96,93238.60715098555
97,93246.64236641562
98,93254.33030015876
99,93261.68836885969


==> data/RotTorus2D_k1_Res32_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,495116647.0121804
1,434863086.9970385
2,396985660.6347399
3,375924281.0162746
4,362152703.5800644
5,356171800.8757009
6,346001007.5298694
7,342207492.012092
8,340433989.0056327
9,334711974.0458562
10,332813170.1258146
11,331417168.5624051
12,331238449.9532821
13,332025224.0933141
14,331788117.3206999
15,330915394.3013399
16,330587247.4584323
17,330350900.4162526
18,330602332.9182516
19,330144919.6365694
20,330451426.6865366
21,330069539.8983079
22,332730563.4570368
23,327695859.8411511
24,328529194.0514293
25,327779884.1151584
26,330182956.1955017
27,327891592.7435203
28,330346983.4155068
29,328818946.2176882
30,330495658.5584912
31,328964898.0613322
32,328234436.0714865
33,328294024.7306966
34,331110298.4594815
35,328423223.48221
36,329274758.8198645
37,330905349.6705345
38,331006392.1816626
39,331425108.8923607
40,331083368.3993025
41,331538160.1611603
42,328832662.3276676
43,331237189.6871183
44,328928367.8613988
45,331732676.4611381
46,331389056.9504183
47,331838010.8529347
48,331486598.8088601
49,329969306.5933526
50,331624794.8834613
51,330066185.1656551
52,331670366.9574688
53,332115746.8617963
54,329388316.9392334
55,330221817.6284403
56,331828441.7117652
57,329499229.1212507
58,331936249.7976319
59,332336252.0922635
60,332378027.1663377
61,329644929.5107793
62,332439132.6111203
63,332120089.3474374
64,329741007.5808578
65,332533612.8339888
66,329801793.5503718
67,330624679.3062348
68,329861053.7510216
69,330682894.253144
70,332691550.8137889
71,330755097.2700689
72,329979683.715855
73,330802441.0914977
74,332400861.9828985
75,330056141.1859839
76,332487133.1568733
77,332876282.8645162
78,330941085.4110981
79,332534420.9579052
80,330187573.7954423
81,332618904.4843476
82,332603627.4507684
83,331062900.3017182
84,332705624.9120287
85,332731187.052731
86,331151198.4892294
87,331183281.6941158
88,330400162.378301
89,330418621.9944057
90,332810103.9249406
91,332837056.4696004
92,331295430.947635
93,332942820.7718372
94,330554247.2829294
95,331377396.8409191
96,331414516.3134003
97,333058751.8393072
98,330667456.061376
99,333060644.3003199


==> data/RotTorus2D_k1_Res32_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.40e+01
Maximum value: 2.40e+01


File: AggNoForA.csv
Minimum value: 2.40e+01
Maximum value: 2.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 8.51e+04
Maximum value: 9.33e+04


File: MassMtxCondNo_data.csv
Minimum value: 8.51e+04
Maximum value: 9.33e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 3.28e+08
Maximum value: 4.95e+08


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 3.28e+08
Maximum value: 4.95e+08




==> data/RotTorus2D_k1_Res32_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,32
1,32
2,32
3,32
4,32
5,32
6,32
7,32
8,32
9,32
10,32
11,32
12,32
13,32
14,32
15,32
16,32
17,32
18,32
19,32
20,32
21,32
22,32
23,32
24,32
25,32
26,32
27,32
28,32
29,32
30,32
31,32
32,32
33,32
34,32
35,32
36,32
37,32
38,32
39,32
40,32
41,32
42,32
43,32
44,32
45,32
46,32
47,32
48,32
49,32
50,32
51,32
52,32
53,32
54,32
55,32
56,32
57,32
58,32
59,32
60,32
61,32
62,32
63,32
64,32
65,32
66,32
67,32
68,32
69,32
70,32
71,32
72,32
73,32
74,32
75,32
76,32
77,32
78,32
79,32
80,32
81,32
82,32
83,32
84,32
85,32
86,32
87,32
88,32
89,32
90,32
91,32
92,32
93,32
94,32
95,32
96,32
97,32
98,32
99,32


==> data/RotTorus2D_k1_Res32_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,82867.45801132669
1,85315.19870280569
2,86410.86447096379
3,87030.28675321746
4,87429.15443399582
5,87706.3513331595
6,87908.6422424701
7,88061.40758948092
8,88179.75692850209
9,88273.44743289342
10,88349.14117523727
11,88411.47861437747
12,88463.77864893092
13,88508.53268024154
14,88547.6174406314
15,88582.46137810512
16,88614.16445567847
17,88643.58104937346
18,88671.37996881665
19,88698.08769375253
20,88724.10158108604
21,88749.73186935998
22,88775.21846266603
23,88800.73463215082
24,88826.41559586463
25,88852.34953120194
26,88878.5816500879
27,88905.15886980962
28,88932.11014434446
29,88959.44538620565
30,88987.15829266651
31,89015.2299182561
32,89043.63229793604
33,89072.33798780326
34,89101.29886132831
35,89130.45847955211
36,89159.76479903169
37,89189.1677187984
38,89218.61735976087
39,89248.06346514352
40,89277.45609599256
41,89306.74570854162
42,89335.88425605615
43,89364.82471786541
44,89393.51548459542
45,89421.91119718977
46,89449.97141593909
47,89477.66288590914
48,89504.94839463492
49,89531.79120760603
50,89558.15803270887
51,89584.01933882819
52,89609.34860587062
53,89634.12108820218
54,89658.31462255726
55,89681.90915746015
56,89704.88643255192
57,89727.23061265152
58,89748.92893990337
59,89769.97126584231
60,89790.3495027873
61,89810.05790886118
62,89829.09501076004
63,89847.45699244374
64,89865.14222600813
65,89882.15335505408
66,89898.49541378254
67,89914.17572892566
68,89929.20321092807
69,89943.58808907236
70,89957.34260245285
71,89970.4805256033
72,89983.01736748876
73,89994.97000646018
74,90006.35660651796
75,90017.1967689927
76,90027.51089279249
77,90037.32019329998
78,90046.64653176589
79,90055.51210681863
80,90063.93920855854
81,90071.95018444232
82,90079.56756518844
83,90086.81383732634
84,90093.7115973631
85,90100.2832760998
86,90106.55111878984
87,90112.53700152531
88,90118.26207741872
89,90123.74737460258
90,90129.0130260706
91,90134.07874790598
92,90138.96311261826
93,90143.68384927895
94,90148.25803411377
95,90152.70189598516
96,90157.02970469728
97,90161.25533997027
98,90165.39238124307
99,90169.45324256847


==> data/RotTorus2D_k1_Res32_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,491077625.4682819
1,431957684.4650298
2,394698462.29949
3,374117487.1312894
4,360886798.670156
5,355297812.955275
6,345506933.2069973
7,341888949.2277315
8,340306883.3549469
9,334741236.0210004
10,332832742.4653005
11,331447665.0978351
12,331280145.5696273
13,332078393.7872345
14,331852667.9178689
15,330991141.6973098
16,330674180.079511
17,330448868.9579548
18,330711273.6614335
19,330264329.1321496
20,330581267.8012916
21,330209190.3159955
22,332880991.5625668
23,327853118.9524485
24,328695566.9251919
25,327954141.7015916
26,330366373.1557775
27,328081120.8981493
28,330544917.2264098
29,329022463.0261477
30,330706279.5834988
31,329180120.6074945
32,328454299.5712863
33,328518607.2396089
34,331341102.6456459
35,328656003.9630589
36,329511604.9979297
37,331146466.93752
38,331250320.3412365
39,331671746.9245216
40,331331848.9612743
41,331789481.26486
42,329084136.9057266
43,331492460.4053611
44,329183562.1156679
45,331991043.015326
46,331647789.0925337
47,332097584.2956704
48,331746259.7446399
49,330228043.6811505
50,331885019.1358723
51,330325320.3347968
52,331930862.5598443
53,332376680.414208
54,329647194.0755854
55,330481465.1811809
56,332089505.4390469
57,329758666.7544103
58,332197881.2471247
59,332598550.6281756
60,332640798.005269
61,329906069.3420292
62,332703122.5441573
63,332384565.2503528
64,330004430.0877841
65,332800224.5611414
66,330067274.0013213
67,330891991.7314318
68,330129018.962643
69,330952897.2078888
70,332964661.6287672
71,331028165.6587865
72,330253737.2835625
73,331078884.8015804
74,332680427.0497863
75,330335569.382247
76,332770523.2385765
77,333161957.7647542
78,331227077.7082248
79,332823809.6507617
80,330476947.2692367
81,332912467.0556159
82,332899240.0877981
83,331359199.3928638
84,333005456.4546216
85,333033093.29516
86,331453697.7415987
87,331487819.0874685
88,330705960.8633982
89,330726393.5047244
90,333122045.7590501
91,333150936.6384356
92,331609729.0328582
93,333260531.1384494
94,330871478.2053954
95,331697191.2946999
96,331736087.6398451
97,333383631.2586765
98,330991671.7304579
99,333388856.0159699


==> data/RotTorus2D_k1_Res32_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 3.20e+01
Maximum value: 3.20e+01


File: AggNoForA.csv
Minimum value: 3.20e+01
Maximum value: 3.20e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 8.29e+04
Maximum value: 9.02e+04


File: MassMtxCondNo_data.csv
Minimum value: 8.29e+04
Maximum value: 9.02e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 3.28e+08
Maximum value: 4.91e+08


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 3.28e+08
Maximum value: 4.91e+08




==> data/RotTorus2D_k1_Res32_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,40
1,40
2,40
3,40
4,40
5,40
6,40
7,40
8,40
9,40
10,40
11,40
12,40
13,40
14,40
15,40
16,40
17,40
18,40
19,40
20,40
21,40
22,40
23,40
24,40
25,40
26,40
27,40
28,40
29,40
30,40
31,40
32,40
33,40
34,40
35,40
36,40
37,40
38,40
39,40
40,40
41,40
42,40
43,40
44,40
45,40
46,40
47,40
48,40
49,40
50,40
51,40
52,40
53,40
54,40
55,40
56,40
57,40
58,40
59,40
60,40
61,40
62,40
63,40
64,40
65,40
66,40
67,40
68,40
69,40
70,40
71,40
72,40
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,40
86,40
87,40
88,40
89,40
90,40
91,40
92,40
93,40
94,40
95,40
96,40
97,40
98,40
99,40


==> data/RotTorus2D_k1_Res32_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,24780.25934615025
1,24915.86435211204
2,24997.58968393744
3,25171.91217334192
4,25384.68153668079
5,25551.82366826255
6,25670.82912962012
7,25794.12709039558
8,25861.06767932871
9,25928.24343873235
10,25990.04176214509
11,26043.23526418121
12,26105.72255338377
13,26128.46829830617
14,26163.18746568392
15,26193.19017252728
16,26221.45824673672
17,26247.05443274079
18,26270.55819137608
19,26291.13230770037
20,26325.91511620249
21,26327.73407086602
22,26344.15343315733
23,26359.72415551599
24,26390.66145959203
25,26388.25895336533
26,26401.92005486236
27,26414.46193641498
28,26426.4359327618
29,26452.56976811799
30,26446.28938447763
31,26471.46158662098
32,26464.58742903522
33,26474.46134917796
34,26499.01183117534
35,26491.19073190677
36,26515.08798318947
37,26506.24994963576
38,26513.69596729036
39,26536.34771328267
40,26527.01940974616
41,26533.79927570752
42,26539.80458551043
43,26546.42965204149
44,26552.55951778404
45,26574.19613850996
46,26563.5018994428
47,26584.38138235539
48,26573.28805923916
49,26594.00328210308
50,26582.44227869561
51,26602.65609451699
52,26590.87841808932
53,26611.26006548985
54,26599.5730968832
55,26620.17198928757
56,26608.14883798639
57,26612.70456237161
58,26617.42143928571
59,26621.24260427567
60,26624.61326162279
61,26627.99814742912
62,26632.42438001854
63,26651.29193940264
64,26639.08285349831
65,26643.44157726217
66,26647.08598839351
67,26667.07281726692
68,26654.62175285273
69,26674.59500261179
70,26677.65683354548
71,26680.96485717711
72,26668.55988504335
73,26689.03552792304
74,26676.67394260058
75,26681.164482851
76,26685.92384259588
77,26690.0112559078
78,26709.4945350086
79,26697.27885063665
80,26702.04568209124
81,26706.99667621192
82,26711.36688662048
83,26731.59152553641
84,26719.41235276092
85,26723.70839089696
86,26743.93459446284
87,26747.84128230659
88,26736.00769121664
89,26741.68916613095
90,26747.16120885812
91,26752.21236974252
92,26772.61341140161
93,26760.55839984505
94,26765.05053738052
95,26785.94657067208
96,26789.88930561058
97,26777.91568397986
98,26782.55468370605
99,26787.9651857782


==> data/RotTorus2D_k1_Res32_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,468090668.1674209
1,414889404.2684197
2,380710570.0501488
3,361692480.1315748
4,349142523.3612641
5,343781549.8996938
6,334238769.4590234
7,330703016.6214072
8,329050199.5818918
9,323389420.0418723
10,321310599.7407021
11,319678225.3471936
12,319242442.5306499
13,319757950.5680785
14,319307842.175009
15,318266824.7534317
16,317769478.7558872
17,317378920.9644684
18,317474277.9301123
19,316905390.3718074
20,317085154.477668
21,316618730.8338238
22,319084050.4259636
23,314182301.7211269
24,314919054.7620926
25,314149349.7144198
26,316410607.5405375
27,314182342.1249008
28,316510779.6244153
29,315030262.924053
30,316627176.6810035
31,315157633.7702957
32,314460633.4966373
33,314525739.8330472
34,317236698.1270739
35,314679067.8986408
36,315515571.5415483
37,317102009.5423681
38,317225691.5628569
39,317656352.689066
40,317360279.6425247
41,317829513.0564042
42,315270367.115793
43,317611658.3819012
44,315434452.7854777
45,318160949.6015576
46,317868989.4280861
47,318337670.5444548
48,318038765.014352
49,316621116.3045411
50,318247823.4513979
51,316789872.6783102
52,318367162.2064415
53,318831911.54022
54,316249954.4127249
55,317086050.0791763
56,318664053.1019766
57,316461495.4094251
58,318835710.2854488
59,319252626.7727277
60,319324434.2767907
61,316729008.3142303
62,319443178.7407875
63,319164827.7316229
64,316905336.6181473
65,319614964.5575961
66,317013478.9422808
67,317827371.7684171
68,317114777.7229746
69,317924967.8806201
70,319874903.5649504
71,318030247.5454329
72,317300346.531746
73,318105720.8032891
74,319655593.4265758
75,317411993.1972548
76,319759655.1739073
77,320142219.1574337
78,318287832.5062754
79,319825588.5695493
80,317572289.0181399
81,319913181.9744056
82,319899536.9495521
83,318417338.6824143
84,319995660.4606345
85,320017296.330861
86,318493499.5896102
87,318518975.2641187
88,317759285.0504177
89,317769424.7635376
90,320060634.291447
91,320076837.2148686
92,318583708.1821818
93,320156350.2713304
94,317847238.9172795
95,318625697.7133434
96,318647652.853093
97,320214116.6378077
98,317900157.5385315
99,320185456.4290135


==> data/RotTorus2D_k1_Res32_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: AggNoForA.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.48e+04
Maximum value: 2.68e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.48e+04
Maximum value: 2.68e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 3.14e+08
Maximum value: 4.68e+08


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 3.14e+08
Maximum value: 4.68e+08




==> data/RotTorus2D_k1_Res32_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,40
1,40
2,40
3,40
4,40
5,40
6,40
7,40
8,40
9,40
10,40
11,40
12,40
13,40
14,40
15,40
16,40
17,40
18,40
19,40
20,40
21,40
22,40
23,40
24,40
25,40
26,40
27,40
28,40
29,40
30,40
31,40
32,40
33,40
34,40
35,40
36,40
37,40
38,40
39,40
40,40
41,40
42,40
43,40
44,40
45,40
46,40
47,40
48,40
49,40
50,40
51,40
52,40
53,40
54,40
55,40
56,40
57,40
58,40
59,40
60,40
61,40
62,40
63,40
64,40
65,40
66,40
67,40
68,40
69,40
70,40
71,40
72,40
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,40
86,40
87,40
88,40
89,40
90,40
91,40
92,40
93,40
94,40
95,40
96,40
97,40
98,40
99,40


==> data/RotTorus2D_k1_Res32_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,24780.25934615025
1,24915.86435211204
2,24997.58968393744
3,25171.91217334192
4,25384.68153668079
5,25551.82366826255
6,25670.82912962012
7,25794.12709039558
8,25861.06767932871
9,25928.24343873235
10,25990.04176214509
11,26043.23526418121
12,26105.72255338377
13,26128.46829830617
14,26163.18746568392
15,26193.19017252728
16,26221.45824673672
17,26247.05443274079
18,26270.55819137608
19,26291.13230770037
20,26325.91511620249
21,26327.73407086602
22,26344.15343315733
23,26359.72415551599
24,26390.66145959203
25,26388.25895336533
26,26401.92005486236
27,26414.46193641498
28,26426.4359327618
29,26452.56976811799
30,26446.28938447763
31,26471.46158662098
32,26464.58742903522
33,26474.46134917796
34,26499.01183117534
35,26491.19073190677
36,26515.08798318947
37,26506.24994963576
38,26513.69596729036
39,26536.34771328267
40,26527.01940974616
41,26533.79927570752
42,26539.80458551043
43,26546.42965204149
44,26552.55951778404
45,26574.19613850996
46,26563.5018994428
47,26584.38138235539
48,26573.28805923916
49,26594.00328210308
50,26582.44227869561
51,26602.65609451699
52,26590.87841808932
53,26611.26006548985
54,26599.5730968832
55,26620.17198928757
56,26608.14883798639
57,26612.70456237161
58,26617.42143928571
59,26621.24260427567
60,26624.61326162279
61,26627.99814742912
62,26632.42438001854
63,26651.29193940264
64,26639.08285349831
65,26643.44157726217
66,26647.08598839351
67,26667.07281726692
68,26654.62175285273
69,26674.59500261179
70,26677.65683354548
71,26680.96485717711
72,26668.55988504335
73,26689.03552792304
74,26676.67394260058
75,26681.164482851
76,26685.92384259588
77,26690.0112559078
78,26709.4945350086
79,26697.27885063665
80,26702.04568209124
81,26706.99667621192
82,26711.36688662048
83,26731.59152553641
84,26719.41235276092
85,26723.70839089696
86,26743.93459446284
87,26747.84128230659
88,26736.00769121664
89,26741.68916613095
90,26747.16120885812
91,26752.21236974252
92,26772.61341140161
93,26760.55839984505
94,26765.05053738052
95,26785.94657067208
96,26789.88930561058
97,26777.91568397986
98,26782.55468370605
99,26787.9651857782


==> data/RotTorus2D_k1_Res32_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,468090668.1674209
1,414889404.2684197
2,380710570.0501488
3,361692480.1315748
4,349142523.3612641
5,343781549.8996938
6,334238769.4590234
7,330703016.6214072
8,329050199.5818918
9,323389420.0418723
10,321310599.7407021
11,319678225.3471936
12,319242442.5306499
13,319757950.5680785
14,319307842.175009
15,318266824.7534317
16,317769478.7558872
17,317378920.9644684
18,317474277.9301123
19,316905390.3718074
20,317085154.477668
21,316618730.8338238
22,319084050.4259636
23,314182301.7211269
24,314919054.7620926
25,314149349.7144198
26,316410607.5405375
27,314182342.1249008
28,316510779.6244153
29,315030262.924053
30,316627176.6810035
31,315157633.7702957
32,314460633.4966373
33,314525739.8330472
34,317236698.1270739
35,314679067.8986408
36,315515571.5415483
37,317102009.5423681
38,317225691.5628569
39,317656352.689066
40,317360279.6425247
41,317829513.0564042
42,315270367.115793
43,317611658.3819012
44,315434452.7854777
45,318160949.6015576
46,317868989.4280861
47,318337670.5444548
48,318038765.014352
49,316621116.3045411
50,318247823.4513979
51,316789872.6783102
52,318367162.2064415
53,318831911.54022
54,316249954.4127249
55,317086050.0791763
56,318664053.1019766
57,316461495.4094251
58,318835710.2854488
59,319252626.7727277
60,319324434.2767907
61,316729008.3142303
62,319443178.7407875
63,319164827.7316229
64,316905336.6181473
65,319614964.5575961
66,317013478.9422808
67,317827371.7684171
68,317114777.7229746
69,317924967.8806201
70,319874903.5649504
71,318030247.5454329
72,317300346.531746
73,318105720.8032891
74,319655593.4265758
75,317411993.1972548
76,319759655.1739073
77,320142219.1574337
78,318287832.5062754
79,319825588.5695493
80,317572289.0181399
81,319913181.9744056
82,319899536.9495521
83,318417338.6824143
84,319995660.4606345
85,320017296.330861
86,318493499.5896102
87,318518975.2641187
88,317759285.0504177
89,317769424.7635376
90,320060634.291447
91,320076837.2148686
92,318583708.1821818
93,320156350.2713304
94,317847238.9172795
95,318625697.7133434
96,318647652.853093
97,320214116.6378077
98,317900157.5385315
99,320185456.4290135


==> data/RotTorus2D_k1_Res32_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: AggNoForA.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.48e+04
Maximum value: 2.68e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.48e+04
Maximum value: 2.68e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 3.14e+08
Maximum value: 4.68e+08


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 3.14e+08
Maximum value: 4.68e+08




==> data/RotTorus2D_k1_Res32_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,44
1,44
2,44
3,44
4,44
5,44
6,44
7,44
8,44
9,44
10,44
11,44
12,44
13,44
14,44
15,44
16,44
17,44
18,44
19,44
20,44
21,44
22,44
23,44
24,44
25,44
26,44
27,44
28,44
29,44
30,44
31,44
32,44
33,44
34,44
35,44
36,44
37,44
38,44
39,44
40,44
41,44
42,44
43,44
44,44
45,44
46,44
47,44
48,44
49,44
50,44
51,44
52,44
53,44
54,44
55,44
56,44
57,44
58,44
59,44
60,44
61,44
62,44
63,44
64,44
65,44
66,44
67,44
68,44
69,44
70,44
71,44
72,44
73,44
74,44
75,44
76,44
77,44
78,44
79,44
80,44
81,44
82,44
83,44
84,44
85,44
86,44
87,44
88,44
89,44
90,44
91,44
92,44
93,44
94,44
95,44
96,44
97,44
98,44
99,44


==> data/RotTorus2D_k1_Res32_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,20596.42169040053
1,20880.22863520112
2,21595.53740991196
3,21446.86147675971
4,21970.88241934902
5,22077.50685798439
6,22014.15970981488
7,22074.51624187809
8,22125.53009176944
9,22317.71462793535
10,22356.11511748795
11,22387.18878582245
12,22258.37619354921
13,22278.85378374114
14,22297.10726257243
15,22470.01219590659
16,22485.76397044462
17,22502.3468140312
18,22361.14383327961
19,22529.81017828011
20,22161.39472166842
21,22393.53108030394
22,22556.80569348433
23,22566.05835532729
24,22194.93835396814
25,22582.53090304032
26,22437.07181346513
27,22600.55802781128
28,22601.58941819031
29,22456.04814344089
30,22618.15028039064
31,22241.60783677391
32,22627.86069487887
33,22477.87932096308
34,22253.79505260981
35,22482.40808481197
36,22641.77452159949
37,22268.70272366628
38,22497.99864244305
39,22655.38666688948
40,22503.16059073172
41,22657.27798151026
42,22285.11392565219
43,22290.43215285357
44,22678.4407046897
45,22675.12241224511
46,22528.21726216396
47,22685.24889633566
48,22689.86969970509
49,22536.2570576599
50,22693.55876716537
51,22541.73697423786
52,22696.72367806211
53,22700.00578596693
54,22705.33369573593
55,22702.65110327181
56,22709.09399788971
57,22557.40655657686
58,22717.16752554052
59,22332.40507164388
60,22719.74036315691
61,22720.78633157211
62,22717.66635463956
63,22723.7869558256
64,22570.16707969758
65,22571.40953210438
66,22568.68340196504
67,22573.44925814784
68,22732.78672192844
69,22579.57701133954
70,22735.46967951091
71,22355.19557672517
72,22739.66214183479
73,22740.53488897001
74,22744.2818023905
75,22365.00856770882
76,22751.70347919377
77,22748.28676547259
78,22369.46143603618
79,22753.5543253319
80,22757.62445276256
81,22760.6312670174
82,22760.54046207137
83,22381.89006684604
84,22766.43001729565
85,22611.64132039701
86,22612.37758908021
87,22765.15981916033
88,22615.05585122438
89,22775.02534065877
90,22780.74344484599
91,22782.63600955759
92,22781.18379990678
93,22785.70174463333
94,22789.4503746939
95,22635.00928618489
96,22786.97367549054
97,22407.95836864481
98,22639.82964956196
99,22799.75909711457


==> data/RotTorus2D_k1_Res32_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,1133480726.552331
1,1229069771.646983
2,729652867.4045849
3,851476220.4066124
4,560212440.9660064
5,969720843.9216644
6,1062247963.931322
7,535580725.567087
8,641838554.840577
9,621195244.0191627
10,514188324.5093526
11,613760057.339612
12,613121282.1038654
13,783962012.7863737
14,774215365.3951461
15,612856664.5275663
16,919684735.6713736
17,583882371.8305544
18,548737585.8574162
19,767078477.0672657
20,651381363.3779659
21,775814801.8485086
22,946208289.3898128
23,744431869.9833577
24,740819812.8600949
25,602652744.4611342
26,761138554.2887646
27,502404959.7509041
28,1034451330.644018
29,604741758.5296376
30,766300108.5231735
31,741332515.0983082
32,502828620.9184451
33,986996877.454647
34,913689678.7862692
35,1569458336.894566
36,989248941.0702966
37,660096226.463293
38,920388561.2422668
39,715601271.0445178
40,1379848654.920061
41,918824457.363352
42,748885575.8311857
43,911075316.159452
44,600150468.4921427
45,1375233713.976495
46,890507824.1322585
47,885542766.1149733
48,541876163.6933221
49,512224108.9272465
50,919403607.85849
51,613147675.764199
52,921208375.7701136
53,886897317.5556252
54,601668831.3733382
55,1561456704.660962
56,542904249.3166214
57,1001244789.148327
58,583458088.895186
59,919521280.8052316
60,760055182.0418338
61,607613417.8754878
62,923355312.9099896
63,584091393.7421234
64,1002599072.451194
65,622578856.0479426
66,1581090501.919549
67,610149046.7728231
68,507092582.8105297
69,610319455.8489527
70,720632201.2756649
71,760562161.984494
72,603708374.9626447
73,756929428.1029822
74,703518350.2991899
75,753939504.5258878
76,916210315.9509376
77,925434627.9169832
78,748738849.8230156
79,761757988.1417041
80,752500363.2582816
81,768468622.8231882
82,783779018.5451382
83,748986088.7460912
84,774429393.1073161
85,784030806.3257753
86,515264042.7340806
87,998680664.574348
88,997226943.8260844
89,609576702.9883444
90,616118925.5071853
91,588738476.7948833
92,998830912.2050087
93,692534262.9231026
94,604754663.017245
95,611654351.6743832
96,1007327764.191162
97,726275103.114392
98,997632749.7055966
99,550047086.377837


==> data/RotTorus2D_k1_Res32_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.40e+01
Maximum value: 4.40e+01


File: AggNoForA.csv
Minimum value: 4.40e+01
Maximum value: 4.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.06e+04
Maximum value: 2.28e+04


File: MassMtxCondNo_data.csv
Minimum value: 2.06e+04
Maximum value: 2.28e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 5.02e+08
Maximum value: 1.58e+09


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 5.02e+08
Maximum value: 1.58e+09




==> data/RotTorus2D_k1_Res32_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0


==> data/RotTorus2D_k1_Res32_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,8399855.65074827
1,8594667.531920347
2,8680029.012129989
3,8728575.405589307
4,8760635.813846337
5,8783734.765010176
6,8801302.830539515
7,8815171.56549381
8,8826439.022860253
9,8835805.540727265
10,8843741.493431712
11,8850573.66771754
12,8856535.53202461
13,8861796.861514078
14,8866482.959401472
15,8870687.438004894
16,8874480.431213966
17,8877915.453308335
18,8881034.003946872
19,8883868.83497718
20,8886447.17601765
21,8888791.777902763
22,8890921.90047461
23,8892853.932786435
24,8894603.07902242
25,8896183.24178181
26,8897607.431571156
27,8898886.855143486
28,8900033.131866477
29,8901057.882803919
30,8901972.418421159
31,8902787.733957577
32,8903514.390096493
33,8904162.521654248
34,8904741.912453307
35,8905262.01961915
36,8905731.794963434
37,8906159.673787672
38,8906553.653679108
39,8906921.271955943
40,8907269.958954237
41,8907606.145461163
42,8907935.513815785
43,8908263.53941707
44,8908595.346780851
45,8908935.325808039
46,8909287.535899475
47,8909655.691240238
48,8910043.092762548
49,8910452.826320255
50,8910887.21128554
51,8911348.294584634
52,8911837.820037976
53,8912356.866126068
54,8912906.275544384
55,8913486.5479988
56,8914097.887093142
57,8914740.241803538
58,8915413.26528851
59,8916116.410419058
60,8916848.887028532
61,8917609.728864547
62,8918397.750345636
63,8919211.593721313
64,8920049.852723481
65,8920910.900393616
66,8921793.177360537
67,8922694.743203482
68,8923613.377633775
69,8924546.972744629
70,8925493.445838043
71,8926450.637687122
72,8927416.447945883
73,8928388.854236433
74,8929365.846990775
75,8930345.445345035
76,8931325.660938418
77,8932304.551836748
78,8933280.161729367
79,8934250.59815374
80,8935213.997830832
81,8936168.57488501
82,8937112.603891706
83,8938044.370364254
84,8938962.329744605
85,8939865.03071927
86,8940751.11505011
87,8941619.357440183
88,8942468.592902487
89,8943297.806985812
90,8944106.050901147
91,8944892.51830317
92,8945656.5089919
93,8946397.460447757
94,8947114.891630748
95,8947808.494475301
96,8948478.006184664
97,8949123.226471255
98,8949744.08304856
99,8950340.633766834


==> data/RotTorus2D_k1_Res32_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,549189932.8138629
1,478248864.5817903
2,440723509.0851651
3,417479198.6290531
4,402315542.3526347
5,392267097.530802
6,384499349.0747857
7,380643726.3011311
8,375133895.8324502
9,371939306.5796682
10,369609370.6260901
11,367841190.6978296
12,367842627.0372549
13,365250348.1387812
14,364527146.5562443
15,363185944.7037426
16,362662493.4590428
17,362256174.0648856
18,362607532.3842666
19,362243777.9138435
20,362222892.4324797
21,361943034.2071701
22,360257731.9027627
23,361960706.1532868
24,363240578.8435126
25,361903872.8300821
26,361214093.412564
27,361901904.7838572
28,361738289.3052161
29,363260236.0204396
30,361801621.2762737
31,363330285.2825503
32,362046713.0358655
33,362078673.4640367
34,362069608.1478333
35,362156891.1437525
36,363513243.9149317
37,361538416.179165
38,362104468.5253501
39,362294347.2929894
40,361680960.8503307
41,362356537.4579836
42,362440619.4528005
43,361770865.5542079
44,362507130.4896942
45,362512048.9385291
46,361895047.3795615
47,362587944.5471207
48,361965132.8106914
49,364003919.3818361
50,362542782.0770696
51,364075228.5126268
52,362100349.061115
53,362787964.6975526
54,362838489.7438297
55,364184264.0516332
56,362208089.3687117
57,362915644.333634
58,362758847.6084645
59,362918707.6371689
60,362947007.5970142
61,363017351.6793393
62,362990218.2350128
63,362888646.5313348
64,363084654.7258507
65,363057686.8271173
66,363129346.4521505
67,364471669.9136157
68,363176552.3535547
69,364519223.9402474
70,363202127.0948932
71,364579134.8312548
72,363277327.5049612
73,364621459.2141464
74,362620865.8209542
75,363345496.5015156
76,363188010.2882087
77,363345073.4993111
78,364747650.4740888
79,362764706.1258113
80,363473994.4475663
81,363318052.8474652
82,362836544.4800903
83,364875578.7999818
84,363406994.4293136
85,363433819.2275948
86,364968718.986874
87,365003043.1538164
88,363703161.9267638
89,363725805.5611348
90,363064717.8011153
91,363093024.4755648
92,365135239.2065933
93,363669262.0593962
94,363875219.4615073
95,365227155.7404179
96,365265638.7631563
97,363796906.3472866
98,364000567.5760316
99,363317935.754832


==> data/RotTorus2D_k1_Res32_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 8.40e+06
Maximum value: 8.95e+06


File: MassMtxCondNo_data.csv
Minimum value: 8.40e+06
Maximum value: 8.95e+06


File: TotCondNo-Vars0-raw.csv
Minimum value: 3.60e+08
Maximum value: 5.49e+08


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 3.60e+08
Maximum value: 5.49e+08




==> data/RotTorus2D_k2_Res16_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,16
1,16
2,16
3,16
4,16
5,16
6,16
7,16
8,16
9,16
10,16
11,16
12,16
13,16
14,16
15,16
16,16
17,16
18,16
19,16
20,16
21,16
22,16
23,16
24,16
25,16
26,16
27,16
28,16
29,16
30,16
31,16
32,16
33,16
34,16
35,16
36,16
37,16
38,16
39,16
40,16
41,16
42,16
43,16
44,16
45,16
46,16
47,16
48,16
49,16
50,16
51,16
52,16
53,16
54,16
55,16
56,16
57,16
58,16
59,16
60,16
61,16
62,16
63,16
64,16
65,16
66,16
67,16
68,16
69,16
70,16
71,16
72,16
73,16
74,16
75,16
76,16
77,16
78,16
79,16
80,16
81,16
82,16
83,16
84,16
85,16
86,16
87,16
88,16
89,16
90,16
91,16
92,16
93,16
94,16
95,16
96,16
97,16
98,16
99,16


==> data/RotTorus2D_k2_Res16_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,168245.7539611357
1,172078.2448571418
2,173426.7761173407
3,174096.5059304819
4,174539.4353283162
5,174883.3104170815
6,175171.6783087274
7,175423.1935570309
8,173739.1072585188
9,173937.2075457971
10,174119.1006188068
11,174287.4303848106
12,174444.1313292061
13,174590.6663847208
14,174728.1757178255
15,174857.5970030901
16,174979.6977110131
17,175095.1093533374
18,175204.3680434961
19,175307.9441044926
20,175406.2568263803
21,175499.6838359673
22,175588.558724483
23,175673.1904216282
24,175753.8741241134
25,175830.884841657
26,175904.4725354259
27,175974.8700243663
28,176042.2949774156
29,176106.9491473669
30,176169.0233034233
31,176228.6956587161
32,176286.1309939249
33,176341.4865555634
34,176394.9103908325
35,176446.540292161
36,176496.5050089101
37,176544.9245981741
38,176591.9111415187
39,176637.5666802999
40,176681.9866660558
41,176728.6128682068
42,176774.8333532495
43,176819.9872653572
44,176864.1540722705
45,176907.4055085645
46,176949.8072905616
47,176991.4191163922
48,177032.2948686051
49,177072.4834030729
50,177112.0265808624
51,177150.961287306
52,177189.3221643862
53,177227.1405624245
54,177264.4436950483
55,177301.2533984653
56,177337.5875423182
57,177373.4630093951
58,177408.8938519641
59,177443.8917127925
60,177478.4653897911
61,177512.6217566995
62,177546.365987942
63,177579.7012807784
64,177612.6299530684
65,177645.1529477632
66,177677.2704598585
67,177708.9819542879
68,177740.2865534344
69,177771.1830098983
70,177801.6697904585
71,177831.7455499949
72,177861.4088404375
73,177890.6585905953
74,177919.4939976995
75,177947.9145373429
76,177975.9203411463
77,178003.5120514785
78,178030.6906089036
79,178057.4580491244
80,178083.8164928551
81,178109.7690677068
82,178135.3194906549
83,178160.4719491861
84,178185.2315748915
85,178209.6037115704
86,178233.5946240819
87,178257.2108274699
88,178280.4594670448
89,178303.347864547
90,178325.88421756
91,178348.0768445274
92,178369.9344084252
93,178391.4657305098
94,178412.6799241444
95,178433.5862970248
96,178454.194363691
97,178474.513345764
98,178494.5527641009
99,178514.3219033946


==> data/RotTorus2D_k2_Res16_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,652160.291215214
1,479798.4337125804
2,394748.5808583998
3,347523.0445698549
4,640272.0442457219
5,317885.757787618
6,308566.9261435426
7,291190.0287821129
8,574390.435566158
9,298203.0321582804
10,569355.5365556064
11,568643.8354320419
12,296827.2416820769
13,296967.8708299816
14,285579.2809102334
15,285912.6033948525
16,286284.630486258
17,286674.8937851628
18,298773.4426948678
19,299189.1039115176
20,287272.9189453463
21,197336.9848624128
22,300406.3727285216
23,288419.092896244
24,576976.3129776943
25,301540.5795297545
26,301897.9249432992
27,579040.1440638059
28,579693.1099737623
29,199244.7826177271
30,199457.2778213219
31,199664.671569659
32,291949.0519111655
33,304159.0290308583
34,304455.2458884561
35,292207.2402895196
36,293075.3863875792
37,584917.2960161746
38,585447.8503534109
39,201173.658343452
40,306104.539042635
41,586942.1353415562
42,306607.022202845
43,201835.6262197068
44,588348.8788267628
45,307328.8331332786
46,294912.2771922004
47,590449.7985114423
48,308018.9992420684
49,295561.7000013193
50,308458.8233319139
51,295972.6877513748
52,591775.1498395752
53,296380.7779848951
54,309307.511486379
55,296790.9330407186
56,593415.847655675
57,593814.020483622
58,297986.9734511946
59,310346.0977350558
60,298379.2649156466
61,298568.9829643515
62,595705.9806487715
63,204648.4238970253
64,299124.0480268715
65,596808.8746460591
66,299486.6882717995
67,597525.3228890724
68,299228.9946902852
69,598243.0906688721
70,205506.3919430203
71,312611.8537070597
72,300532.038492172
73,205854.6636819844
74,205969.3776555225
75,301032.0121035011
76,300586.684789373
77,601710.6097101257
78,206431.5208198734
79,301098.9487948235
80,206662.6745181557
81,301433.0182957179
82,301597.6545336089
83,602938.4227404399
84,301920.123908913
85,302079.8211389121
86,302237.3971875643
87,207874.827879686
88,207537.7508638299
89,315679.2378282861
90,303460.4319683171
91,303610.6971787601
92,207945.4214814724
93,208046.3906343074
94,606266.2890712769
95,316595.4873754447
96,317292.4057895425
97,607121.8054556106
98,608183.4030163024
99,208626.2473793245


==> data/RotTorus2D_k2_Res16_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.68e+05
Maximum value: 1.79e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.68e+05
Maximum value: 1.79e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.97e+05
Maximum value: 6.52e+05


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.97e+05
Maximum value: 6.52e+05




==> data/RotTorus2D_k2_Res16_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,16
1,16
2,16
3,16
4,16
5,16
6,16
7,16
8,16
9,16
10,16
11,16
12,16
13,16
14,16
15,16
16,16
17,16
18,16
19,16
20,16
21,16
22,16
23,16
24,16
25,16
26,16
27,16
28,16
29,16
30,16
31,16
32,16
33,16
34,16
35,16
36,16
37,16
38,16
39,16
40,16
41,16
42,16
43,16
44,16
45,16
46,16
47,16
48,16
49,16
50,16
51,16
52,16
53,16
54,16
55,16
56,16
57,16
58,16
59,16
60,16
61,16
62,16
63,16
64,16
65,16
66,16
67,16
68,16
69,16
70,16
71,16
72,16
73,16
74,16
75,16
76,16
77,16
78,16
79,16
80,16
81,16
82,16
83,16
84,16
85,16
86,16
87,16
88,16
89,16
90,16
91,16
92,16
93,16
94,16
95,16
96,16
97,16
98,16
99,16


==> data/RotTorus2D_k2_Res16_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,168245.7539611357
1,172078.2448571418
2,173426.7761173407
3,174096.5059304819
4,174539.4353283162
5,174883.3104170815
6,175171.6783087274
7,175423.1935570309
8,173739.1072585188
9,173937.2075457971
10,174119.1006188068
11,174287.4303848106
12,174444.1313292061
13,174590.6663847208
14,174728.1757178255
15,174857.5970030901
16,174979.6977110131
17,175095.1093533374
18,175204.3680434961
19,175307.9441044926
20,175406.2568263803
21,175499.6838359673
22,175588.558724483
23,175673.1904216282
24,175753.8741241134
25,175830.884841657
26,175904.4725354259
27,175974.8700243663
28,176042.2949774156
29,176106.9491473669
30,176169.0233034233
31,176228.6956587161
32,176286.1309939249
33,176341.4865555634
34,176394.9103908325
35,176446.540292161
36,176496.5050089101
37,176544.9245981741
38,176591.9111415187
39,176637.5666802999
40,176681.9866660558
41,176728.6128682068
42,176774.8333532495
43,176819.9872653572
44,176864.1540722705
45,176907.4055085645
46,176949.8072905616
47,176991.4191163922
48,177032.2948686051
49,177072.4834030729
50,177112.0265808624
51,177150.961287306
52,177189.3221643862
53,177227.1405624245
54,177264.4436950483
55,177301.2533984653
56,177337.5875423182
57,177373.4630093951
58,177408.8938519641
59,177443.8917127925
60,177478.4653897911
61,177512.6217566995
62,177546.365987942
63,177579.7012807784
64,177612.6299530684
65,177645.1529477632
66,177677.2704598585
67,177708.9819542879
68,177740.2865534344
69,177771.1830098983
70,177801.6697904585
71,177831.7455499949
72,177861.4088404375
73,177890.6585905953
74,177919.4939976995
75,177947.9145373429
76,177975.9203411463
77,178003.5120514785
78,178030.6906089036
79,178057.4580491244
80,178083.8164928551
81,178109.7690677068
82,178135.3194906549
83,178160.4719491861
84,178185.2315748915
85,178209.6037115704
86,178233.5946240819
87,178257.2108274699
88,178280.4594670448
89,178303.347864547
90,178325.88421756
91,178348.0768445274
92,178369.9344084252
93,178391.4657305098
94,178412.6799241444
95,178433.5862970248
96,178454.194363691
97,178474.513345764
98,178494.5527641009
99,178514.3219033946


==> data/RotTorus2D_k2_Res16_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,652160.291215214
1,479798.4337125804
2,394748.5808583998
3,347523.0445698549
4,640272.0442457219
5,317885.757787618
6,308566.9261435426
7,291190.0287821129
8,574390.435566158
9,298203.0321582804
10,569355.5365556064
11,568643.8354320419
12,296827.2416820769
13,296967.8708299816
14,285579.2809102334
15,285912.6033948525
16,286284.630486258
17,286674.8937851628
18,298773.4426948678
19,299189.1039115176
20,287272.9189453463
21,197336.9848624128
22,300406.3727285216
23,288419.092896244
24,576976.3129776943
25,301540.5795297545
26,301897.9249432992
27,579040.1440638059
28,579693.1099737623
29,199244.7826177271
30,199457.2778213219
31,199664.671569659
32,291949.0519111655
33,304159.0290308583
34,304455.2458884561
35,292207.2402895196
36,293075.3863875792
37,584917.2960161746
38,585447.8503534109
39,201173.658343452
40,306104.539042635
41,586942.1353415562
42,306607.022202845
43,201835.6262197068
44,588348.8788267628
45,307328.8331332786
46,294912.2771922004
47,590449.7985114423
48,308018.9992420684
49,295561.7000013193
50,308458.8233319139
51,295972.6877513748
52,591775.1498395752
53,296380.7779848951
54,309307.511486379
55,296790.9330407186
56,593415.847655675
57,593814.020483622
58,297986.9734511946
59,310346.0977350558
60,298379.2649156466
61,298568.9829643515
62,595705.9806487715
63,204648.4238970253
64,299124.0480268715
65,596808.8746460591
66,299486.6882717995
67,597525.3228890724
68,299228.9946902852
69,598243.0906688721
70,205506.3919430203
71,312611.8537070597
72,300532.038492172
73,205854.6636819844
74,205969.3776555225
75,301032.0121035011
76,300586.684789373
77,601710.6097101257
78,206431.5208198734
79,301098.9487948235
80,206662.6745181557
81,301433.0182957179
82,301597.6545336089
83,602938.4227404399
84,301920.123908913
85,302079.8211389121
86,302237.3971875643
87,207874.827879686
88,207537.7508638299
89,315679.2378282861
90,303460.4319683171
91,303610.6971787601
92,207945.4214814724
93,208046.3906343074
94,606266.2890712769
95,316595.4873754447
96,317292.4057895425
97,607121.8054556106
98,608183.4030163024
99,208626.2473793245


==> data/RotTorus2D_k2_Res16_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: AggNoForA.csv
Minimum value: 1.60e+01
Maximum value: 1.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.68e+05
Maximum value: 1.79e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.68e+05
Maximum value: 1.79e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.97e+05
Maximum value: 6.52e+05


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.97e+05
Maximum value: 6.52e+05




==> data/RotTorus2D_k2_Res16_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,20
1,20
2,20
3,20
4,20
5,20
6,20
7,20
8,20
9,20
10,20
11,20
12,20
13,20
14,20
15,20
16,20
17,20
18,20
19,20
20,20
21,20
22,20
23,20
24,20
25,20
26,20
27,20
28,20
29,20
30,20
31,20
32,20
33,20
34,20
35,20
36,20
37,20
38,20
39,20
40,20
41,20
42,20
43,20
44,20
45,20
46,20
47,20
48,20
49,20
50,20
51,20
52,20
53,20
54,20
55,20
56,20
57,20
58,20
59,20
60,20
61,20
62,20
63,20
64,20
65,20
66,20
67,20
68,20
69,20
70,20
71,20
72,20
73,20
74,20
75,20
76,20
77,20
78,20
79,20
80,20
81,20
82,20
83,20
84,20
85,20
86,20
87,20
88,20
89,20
90,20
91,20
92,20
93,20
94,20
95,20
96,20
97,20
98,20
99,20


==> data/RotTorus2D_k2_Res16_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,74972.54502566371
1,77167.73794937119
2,78175.02546410519
3,78800.97195845921
4,79251.7516369456
5,79620.29603375909
6,79895.58177578622
7,80123.5014853183
8,80319.18824061539
9,80490.2516924966
10,80637.93175136557
11,80775.25243758917
12,80908.93079384007
13,81015.18347235341
14,81109.02641902828
15,81215.3217761074
16,81309.51517614542
17,81387.21262960331
18,81466.08496253028
19,81538.1118148001
20,81620.75259408563
21,81694.86649314754
22,81757.20807523621
23,81825.28079706633
24,81890.8463412765
25,81960.24130706709
26,82018.39101624045
27,82074.69494840593
28,82121.45883662868
29,82173.88300594717
30,82230.564228893
31,82264.74878414258
32,82315.79399583275
33,82371.60752407818
34,82401.83650704598
35,82445.19985347638
36,82495.80607015327
37,82526.93344818734
38,82566.17505647377
39,82606.52984336851
40,82661.19778815603
41,82692.46791218141
42,82736.70753203159
43,82771.94782969145
44,82792.99382648864
45,82838.93644459969
46,82872.2887376912
47,82899.62650615207
48,82926.10370300508
49,82966.04459795177
50,83001.802602031
51,83021.15761449844
52,83061.8843229165
53,83081.18981947884
54,83120.5331166803
55,83142.22612564973
56,83169.97086160733
57,83197.43735057907
58,83231.8336811277
59,83250.2230528183
60,83281.59152292588
61,83306.97960059984
62,83323.11281083332
63,83344.91982455085
64,83374.27527915567
65,83400.47500725283
66,83424.18353534788
67,83450.30728553781
68,83476.2917413762
69,83492.70724547932
70,83514.88836701683
71,83547.53393862097
72,83563.11514823207
73,83576.03322317795
74,83603.3090559152
75,83626.87720002176
76,83634.724798975
77,83659.56982392665
78,83684.48457777505
79,83692.68066290072
80,83721.05745934353
81,83738.16247020147
82,83753.79079270492
83,83762.34503083925
84,83789.255872662
85,83805.6858816649
86,83829.12183302146
87,83842.6355492818
88,83871.50890000003
89,83885.1397218708
90,83906.01236578892
91,83918.4017051376
92,83931.80997805296
93,83952.72441489999
94,83973.32263370285
95,83993.27101173277
96,84021.79232387379
97,84041.64734220288
98,84081.21722887443
99,84091.52072106156


==> data/RotTorus2D_k2_Res16_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,652355.4870576325
1,479848.3665082534
2,394726.2039471852
3,347499.0701598489
4,643054.3060652633
5,320931.2578903373
6,312368.0184637557
7,294713.8273044475
8,582247.9457941385
9,302316.7573869003
10,577126.0616963656
11,576433.8336636096
12,298052.1956905003
13,301242.1162547294
14,289660.5498631194
15,289988.7153976753
16,290904.5043972274
17,291244.8278458113
18,303211.1012991801
19,303658.6731619196
20,292017.1806284331
21,200400.8647558173
22,305411.4801665771
23,293180.3765059673
24,586428.2834947768
25,306451.4031397719
26,306796.8300231391
27,588411.5236687969
28,589104.7182031106
29,202483.8368790603
30,202707.5241779437
31,203079.7151872035
32,296907.1688671832
33,309277.3987956236
34,309687.5002996686
35,297207.349370795
36,298221.7347226405
37,595171.7030462937
38,595710.9150778642
39,204705.9308302664
40,305796.3574231981
41,597505.0559916913
42,312139.4039271979
43,205490.144755303
44,599192.9034844794
45,307047.396452674
46,300484.9464231408
47,601605.7382360082
48,313823.9163698769
49,301126.944811902
50,314553.741284537
51,301815.8346929885
52,603466.3375850705
53,302158.3460940062
54,315499.8452109976
55,302731.4905370613
56,605294.8427956102
57,605791.2035780543
58,304039.473681192
59,312219.2085690948
60,304487.1097159688
61,298324.9412810682
62,608201.3664791104
63,208926.2697385091
64,305362.641750069
65,609232.0302060322
66,305699.9974976598
67,610218.1622765762
68,305567.6214847217
69,610718.2925292118
70,209786.5612803121
71,319333.5218538444
72,306855.131213781
73,210296.2818544315
74,210304.6165991527
75,300766.8078849702
76,306990.2261747318
77,614900.210472233
78,207971.7752391533
79,307622.1343779908
80,208230.8189534006
81,301153.7100323586
82,301315.7129810839
83,616337.6362349273
84,308552.2294179238
85,308772.5032543821
86,308904.6862883018
87,212443.7236996462
88,212154.8207649664
89,322631.5411869759
90,302996.6978374248
91,310314.4595222507
92,212527.2680713988
93,212622.4799174971
94,619922.8051375386
95,323692.2745064825
96,316679.032111751
97,620722.6185047713
98,621769.8969793498
99,213289.6872038017


==> data/RotTorus2D_k2_Res16_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 7.50e+04
Maximum value: 8.41e+04


File: MassMtxCondNo_data.csv
Minimum value: 7.50e+04
Maximum value: 8.41e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.00e+05
Maximum value: 6.52e+05


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.00e+05
Maximum value: 6.52e+05




==> data/RotTorus2D_k2_Res16_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,20
1,20
2,20
3,20
4,20
5,20
6,20
7,20
8,20
9,20
10,20
11,20
12,20
13,20
14,20
15,20
16,20
17,20
18,20
19,20
20,20
21,20
22,20
23,20
24,20
25,20
26,20
27,20
28,20
29,20
30,20
31,20
32,20
33,20
34,20
35,20
36,20
37,20
38,20
39,20
40,20
41,20
42,20
43,20
44,20
45,20
46,20
47,20
48,20
49,20
50,20
51,20
52,20
53,20
54,20
55,20
56,20
57,20
58,20
59,20
60,20
61,20
62,20
63,20
64,20
65,20
66,20
67,20
68,20
69,20
70,20
71,20
72,20
73,20
74,20
75,20
76,20
77,20
78,20
79,20
80,20
81,20
82,20
83,20
84,20
85,20
86,20
87,20
88,20
89,20
90,20
91,20
92,20
93,20
94,20
95,20
96,20
97,20
98,20
99,20


==> data/RotTorus2D_k2_Res16_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,74972.54502566371
1,77167.73794937119
2,78175.02546410519
3,78800.97195845921
4,79251.7516369456
5,79620.29603375909
6,79895.58177578622
7,80123.5014853183
8,80319.18824061539
9,80490.2516924966
10,80637.93175136557
11,80775.25243758917
12,80908.93079384007
13,81015.18347235341
14,81109.02641902828
15,81215.3217761074
16,81309.51517614542
17,81387.21262960331
18,81466.08496253028
19,81538.1118148001
20,81620.75259408563
21,81694.86649314754
22,81757.20807523621
23,81825.28079706633
24,81890.8463412765
25,81960.24130706709
26,82018.39101624045
27,82074.69494840593
28,82121.45883662868
29,82173.88300594717
30,82230.564228893
31,82264.74878414258
32,82315.79399583275
33,82371.60752407818
34,82401.83650704598
35,82445.19985347638
36,82495.80607015327
37,82526.93344818734
38,82566.17505647377
39,82606.52984336851
40,82661.19778815603
41,82692.46791218141
42,82736.70753203159
43,82771.94782969145
44,82792.99382648864
45,82838.93644459969
46,82872.2887376912
47,82899.62650615207
48,82926.10370300508
49,82966.04459795177
50,83001.802602031
51,83021.15761449844
52,83061.8843229165
53,83081.18981947884
54,83120.5331166803
55,83142.22612564973
56,83169.97086160733
57,83197.43735057907
58,83231.8336811277
59,83250.2230528183
60,83281.59152292588
61,83306.97960059984
62,83323.11281083332
63,83344.91982455085
64,83374.27527915567
65,83400.47500725283
66,83424.18353534788
67,83450.30728553781
68,83476.2917413762
69,83492.70724547932
70,83514.88836701683
71,83547.53393862097
72,83563.11514823207
73,83576.03322317795
74,83603.3090559152
75,83626.87720002176
76,83634.724798975
77,83659.56982392665
78,83684.48457777505
79,83692.68066290072
80,83721.05745934353
81,83738.16247020147
82,83753.79079270492
83,83762.34503083925
84,83789.255872662
85,83805.6858816649
86,83829.12183302146
87,83842.6355492818
88,83871.50890000003
89,83885.1397218708
90,83906.01236578892
91,83918.4017051376
92,83931.80997805296
93,83952.72441489999
94,83973.32263370285
95,83993.27101173277
96,84021.79232387379
97,84041.64734220288
98,84081.21722887443
99,84091.52072106156


==> data/RotTorus2D_k2_Res16_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,652355.4870576325
1,479848.3665082534
2,394726.2039471852
3,347499.0701598489
4,643054.3060652633
5,320931.2578903373
6,312368.0184637557
7,294713.8273044475
8,582247.9457941385
9,302316.7573869003
10,577126.0616963656
11,576433.8336636096
12,298052.1956905003
13,301242.1162547294
14,289660.5498631194
15,289988.7153976753
16,290904.5043972274
17,291244.8278458113
18,303211.1012991801
19,303658.6731619196
20,292017.1806284331
21,200400.8647558173
22,305411.4801665771
23,293180.3765059673
24,586428.2834947768
25,306451.4031397719
26,306796.8300231391
27,588411.5236687969
28,589104.7182031106
29,202483.8368790603
30,202707.5241779437
31,203079.7151872035
32,296907.1688671832
33,309277.3987956236
34,309687.5002996686
35,297207.349370795
36,298221.7347226405
37,595171.7030462937
38,595710.9150778642
39,204705.9308302664
40,305796.3574231981
41,597505.0559916913
42,312139.4039271979
43,205490.144755303
44,599192.9034844794
45,307047.396452674
46,300484.9464231408
47,601605.7382360082
48,313823.9163698769
49,301126.944811902
50,314553.741284537
51,301815.8346929885
52,603466.3375850705
53,302158.3460940062
54,315499.8452109976
55,302731.4905370613
56,605294.8427956102
57,605791.2035780543
58,304039.473681192
59,312219.2085690948
60,304487.1097159688
61,298324.9412810682
62,608201.3664791104
63,208926.2697385091
64,305362.641750069
65,609232.0302060322
66,305699.9974976598
67,610218.1622765762
68,305567.6214847217
69,610718.2925292118
70,209786.5612803121
71,319333.5218538444
72,306855.131213781
73,210296.2818544315
74,210304.6165991527
75,300766.8078849702
76,306990.2261747318
77,614900.210472233
78,207971.7752391533
79,307622.1343779908
80,208230.8189534006
81,301153.7100323586
82,301315.7129810839
83,616337.6362349273
84,308552.2294179238
85,308772.5032543821
86,308904.6862883018
87,212443.7236996462
88,212154.8207649664
89,322631.5411869759
90,302996.6978374248
91,310314.4595222507
92,212527.2680713988
93,212622.4799174971
94,619922.8051375386
95,323692.2745064825
96,316679.032111751
97,620722.6185047713
98,621769.8969793498
99,213289.6872038017


==> data/RotTorus2D_k2_Res16_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: AggNoForA.csv
Minimum value: 2.00e+01
Maximum value: 2.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 7.50e+04
Maximum value: 8.41e+04


File: MassMtxCondNo_data.csv
Minimum value: 7.50e+04
Maximum value: 8.41e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.00e+05
Maximum value: 6.52e+05


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.00e+05
Maximum value: 6.52e+05




==> data/RotTorus2D_k2_Res16_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,28
1,28
2,28
3,28
4,28
5,28
6,28
7,28
8,28
9,28
10,28
11,28
12,28
13,28
14,28
15,28
16,28
17,28
18,28
19,28
20,28
21,28
22,28
23,28
24,28
25,28
26,28
27,28
28,28
29,28
30,28
31,28
32,28
33,28
34,28
35,28
36,28
37,28
38,28
39,28
40,28
41,28
42,28
43,28
44,28
45,28
46,28
47,28
48,28
49,28
50,28
51,28
52,28
53,28
54,28
55,28
56,28
57,28
58,28
59,28
60,28
61,28
62,28
63,28
64,28
65,28
66,28
67,28
68,28
69,28
70,28
71,28
72,28
73,28
74,28
75,28
76,28
77,28
78,28
79,28
80,28
81,28
82,28
83,28
84,28
85,28
86,28
87,28
88,28
89,28
90,28
91,28
92,28
93,28
94,28
95,28
96,28
97,28
98,28
99,28


==> data/RotTorus2D_k2_Res16_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,31576.97206905702
1,32112.22077545738
2,32400.2556729904
3,32709.77145829977
4,32974.44455697478
5,33230.47241528443
6,33417.41124794596
7,33627.32608200278
8,33291.50623569441
9,33921.05187220113
10,34069.83638614639
11,34352.70422809885
12,34467.05003716361
13,34571.94181644089
14,34669.56277746828
15,34761.27855173877
16,34794.01367580181
17,34832.00686799926
18,34980.0330083025
19,35060.81354136135
20,35150.65731450739
21,35258.76648508605
22,34679.52259172882
23,34748.92831167704
24,34815.94879246884
25,35419.81188883651
26,35491.68604795215
27,35621.02381245215
28,35696.51726232951
29,35763.52626145377
30,35826.55928916118
31,35220.70906647147
32,35908.14778680779
33,35981.46936805946
34,36018.65863924626
35,36078.46122534077
36,36025.52097165996
37,36085.57999271339
38,35563.89482055694
39,35610.71312898834
40,36310.08252314639
41,36361.14652041475
42,36410.2153630202
43,36457.09655690369
44,36483.75737525919
45,36539.02204945737
46,36586.85216358358
47,36619.92691725935
48,36667.633476071
49,36712.67189598974
50,36738.50946500256
51,36091.28522622537
52,36815.43569301217
53,36855.19560711388
54,36889.01256766194
55,36929.92953927189
56,36968.48949536384
57,36993.05112868978
58,37032.14309278638
59,37069.32653848395
60,37099.92492884109
61,37135.70481162619
62,37164.44430605854
63,36474.50794615505
64,37220.60193557072
65,37246.57033548331
66,37281.13642637019
67,37301.82906898252
68,37224.1344118968
69,37359.16296324257
70,37391.21171839081
71,37404.62616766011
72,37440.67242928331
73,36735.44326953538
74,37490.29909299287
75,37519.1653969408
76,37546.01462537692
77,37551.32935035301
78,37588.39558241511
79,37614.99517046286
80,37640.03926185649
81,37663.84608271308
82,37686.94544610605
83,37573.62841107483
84,37723.59008409023
85,37732.59402443913
86,37757.63175409285
87,37780.7867014357
88,37795.72255110828
89,37817.12661856158
90,37840.23522311963
91,37861.92631487703
92,37882.70011486674
93,37902.98678249677
94,37145.05955480975
95,37163.95797634929
96,37949.59369001631
97,37961.67653426954
98,37983.22732558748
99,37876.93059953557


==> data/RotTorus2D_k2_Res16_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,648787.8685695886
1,478766.8118745198
2,394849.5188413059
3,348512.6272472282
4,643859.0989747401
5,320626.8833202666
6,311011.6056516736
7,293377.8340168569
8,573529.8957419195
9,300119.2682141969
10,572936.0627773672
11,572081.9398336324
12,298600.2165367757
13,298731.0908660835
14,287260.5243743347
15,287558.9421272375
16,287841.9038470067
17,286913.428639072
18,300313.6282119791
19,300682.6409800127
20,288644.5845759959
21,198236.1100471976
22,301001.6888205622
23,288972.8832038561
24,578064.5225763379
25,302442.3788698075
26,302870.335213943
27,581223.4660492138
28,581702.3926247219
29,199914.8602410826
30,200394.310678415
31,200462.4919403054
32,293139.509931308
33,305907.1286085508
34,306267.2231516704
35,294019.2682408454
36,294911.8443072975
37,588922.4116010169
38,588502.4798928746
39,202252.9847248001
40,308474.0106407426
41,590430.8528234616
42,308997.6987252154
43,203547.1095700492
44,593407.67246057
45,310017.4375858295
46,297537.5548214235
47,595820.5128800032
48,310882.768518496
49,298288.2250055454
50,311490.1599028177
51,298341.4228036656
52,597858.8831294262
53,299452.6891167776
54,312475.6526274913
55,299968.8646721013
56,598334.8942125572
57,600327.4722959346
58,301268.379189947
59,313787.7314280091
60,301715.2583478675
61,301936.8461441796
62,602487.5522210972
63,206473.4291304823
64,302621.4047822042
65,603811.6009677765
66,302112.6227653251
67,604679.5522040183
68,302817.3796957143
69,603478.4503243378
70,207293.7915409546
71,316459.8480214809
72,304223.0571362731
73,207749.2018182925
74,208524.4253214659
75,304760.3307113115
76,303248.7573503098
77,607324.9911887767
78,208915.0983912226
79,304879.2286052922
80,209155.2712183763
81,305197.9091248707
82,305339.9678769411
83,610396.973955515
84,305596.0489316126
85,305835.5081320285
86,305982.4775241619
87,209796.4669478701
88,210125.7974699436
89,319606.2833451281
90,307237.2400543081
91,307384.8982541662
92,210559.7453455219
93,210659.6857016919
94,612017.3758200811
95,319587.1176678916
96,321383.3158599037
97,614924.2925073861
98,616001.5659116091
99,211293.1015937502


==> data/RotTorus2D_k2_Res16_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.80e+01
Maximum value: 2.80e+01


File: AggNoForA.csv
Minimum value: 2.80e+01
Maximum value: 2.80e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 3.16e+04
Maximum value: 3.80e+04


File: MassMtxCondNo_data.csv
Minimum value: 3.16e+04
Maximum value: 3.80e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.98e+05
Maximum value: 6.49e+05


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 1.98e+05
Maximum value: 6.49e+05




==> data/RotTorus2D_k2_Res16_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0


==> data/RotTorus2D_k2_Res16_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,44901627.4009768
1,51594323.01268466
2,56763910.31655151
3,60516626.42014609
4,63115493.5558765
5,64858042.0130467
6,66008521.17400691
7,66761746.41601256
8,67249434.24161617
9,67563829.37489231
10,67768137.57735242
11,67899966.39566009
12,67984489.71869886
13,68040468.0737737
14,68075805.5410239
15,68100484.68236795
16,68115910.88508478
17,68126104.87313835
18,68133025.44328406
19,68137655.66345648
20,68141100.13107611
21,68122932.09273598
22,68144354.3490636
23,68146059.67879668
24,68146557.22023821
25,68146690.88705471
26,68147360.74503975
27,68147610.55254535
28,68147954.7886225
29,68128217.00387827
30,68127966.8270814
31,68128580.46136564
32,68147767.61534029
33,68148281.65855956
34,68148132.77458249
35,68148845.6445885
36,68147611.94770226
37,68147968.37920253
38,68148188.64718711
39,68128280.94505377
40,68148110.11355275
41,68148387.6982767
42,68148441.36890702
43,68128271.53697097
44,68148791.83630249
45,68148537.08223522
46,68148548.8549588
47,68148176.55717532
48,68148617.31177856
49,68148278.3156639
50,68148511.63980292
51,68148059.87374571
52,68148581.41330583
53,68148648.27621303
54,68148606.27270654
55,68148436.2096964
56,68148645.05012316
57,68149045.41365938
58,68148323.99044378
59,68148403.6994256
60,68148461.51010524
61,68147553.41626541
62,68148103.01505408
63,68127728.65103789
64,68147927.42598553
65,68148157.01974282
66,68148009.37695505
67,68147803.14499193
68,68148208.030882
69,68148783.9615666
70,68128504.95339042
71,68148385.71180952
72,68148019.3630887
73,68128030.38613321
74,68127860.59101246
75,68148096.6131213
76,68147972.63354011
77,68148362.11661662
78,68128096.08375385
79,68148399.68912241
80,68128696.81007285
81,68148699.12744121
82,68148142.99160968
83,68148806.48865229
84,68148735.0896604
85,68148509.97700734
86,68148853.066347
87,68128189.54654609
88,68128364.00290386
89,68148551.6705001
90,68147975.51383297
91,68147550.53035736
92,68127877.72775413
93,68128344.62242912
94,68148054.18578067
95,68148393.43694092
96,68148011.42752206
97,68148767.1797193
98,68148192.27503675
99,68128034.80495563


==> data/RotTorus2D_k2_Res16_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,14279369.29935489
1,12679532.13602708
2,11891965.27919624
3,11417402.21815122
4,22490664.31643006
5,11385957.8369034
6,11308184.97622451
7,11015835.83102783
8,22029022.90168794
9,11255221.92046789
10,22055600.58305193
11,22085232.79149716
12,11294760.94454188
13,11312915.67706984
14,11089954.71407659
15,11109180.98693889
16,11128291.36426175
17,11146944.53273815
18,11408001.93657074
19,11425933.53261721
20,11164655.67899369
21,7625008.180029254
22,11476574.81701735
23,11212547.68449974
24,22538318.7635223
25,11522415.37033622
26,11536798.64046929
27,22622353.43606429
28,22648465.90131694
29,7702609.739764923
30,7711009.822878537
31,7719207.241677619
32,11366606.76902653
33,11625527.10452343
34,11636970.53351037
35,11364520.46481322
36,11410917.63392533
37,22855841.18173998
38,22876254.38946224
39,7778148.543428943
40,11700335.15457602
41,22934963.35573385
42,11719671.25322189
43,7803822.038959367
44,22989610.46754045
45,11746941.78511864
46,11469475.06813408
47,23090198.98869485
48,11772946.83843761
49,11494466.87145257
50,11789541.78508054
51,11510175.65571206
52,23121157.96128552
53,11525220.08037368
54,11820643.62956791
55,11540584.42779649
56,23182352.95815318
57,23197546.97549115
58,11599633.20840923
59,11859466.0871385
60,11614412.76037036
61,11621680.48432295
62,23271059.05167282
63,7910300.370076407
64,11642972.63174083
65,23313222.48652431
66,11656817.38943954
67,23340648.52814279
68,11633798.73857119
69,23367461.05276661
70,7942725.065557867
71,11944403.47510201
72,11696700.40784914
73,7955974.210572905
74,7960297.313336491
75,11715796.00976385
76,11685314.56225366
77,23519738.85256745
78,7977189.092286846
79,11703846.15337523
80,7985761.405010808
81,11716371.5670363
82,11722543.96452823
83,23544512.64503369
84,11734697.43589521
85,11740684.80175183
86,11746593.43913563
87,8024430.016852104
88,8018592.806494686
89,12057621.68266455
90,11806713.55275645
91,11812374.03521353
92,8034036.995280701
93,8037777.805918124
94,23671416.38112703
95,12091664.24688599
96,12093988.50179567
97,23703526.54025489
98,23764367.70875439
99,8059493.320962138


==> data/RotTorus2D_k2_Res16_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 4.49e+07
Maximum value: 6.81e+07


File: MassMtxCondNo_data.csv
Minimum value: 4.49e+07
Maximum value: 6.81e+07


File: TotCondNo-Vars0-raw.csv
Minimum value: 7.63e+06
Maximum value: 2.38e+07


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 7.63e+06
Maximum value: 2.38e+07




==> data/RotTorus2D_k2_Res32_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,24
1,24
2,24
3,24
4,24
5,24
6,24
7,24
8,24
9,24
10,24
11,24
12,24
13,24
14,24
15,24
16,24
17,24
18,24
19,24
20,24
21,24
22,24
23,24
24,24
25,24
26,24
27,24
28,24
29,24
30,24
31,24
32,24
33,24
34,24
35,24
36,24
37,24
38,24
39,24
40,24
41,24
42,24
43,24
44,24
45,24
46,24
47,24
48,24
49,24
50,24
51,24
52,24
53,24
54,24
55,24
56,24
57,24
58,24
59,24
60,24
61,24
62,24
63,24
64,24
65,24
66,24
67,24
68,24
69,24
70,24
71,24
72,24
73,24
74,24
75,24
76,24
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,24
95,24
96,24
97,24
98,24
99,24


==> data/RotTorus2D_k2_Res32_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,894396.623838869
1,899522.557526219
2,901543.1782445608
3,902793.418606605
4,903722.24759515
5,904466.8956283536
6,905087.0246099324
7,905615.1496687626
8,906072.0601946324
9,906472.1726267042
10,906825.9622020175
11,907141.3089270646
12,907424.3131482154
13,907679.8060978536
14,907911.6808453238
15,908123.1150969472
16,908316.7177385602
17,908494.7070222852
18,908658.9610911568
19,908811.076685918
20,908952.4227979
21,909084.1802930032
22,909207.3760750924
23,909322.9057968272
24,909431.5542367244
25,909534.0109142486
26,909630.883435443
27,909722.7090995573
28,909809.9670200832
29,909893.0840311764
30,909972.4401095024
31,910048.3741541584
32,910121.1891498714
33,910191.1557037652
34,910258.5165453491
35,910323.4887591078
36,910386.2669089492
37,910447.0255259948
38,910505.9209132644
39,910563.0934222798
40,910618.6690558736
41,910672.760317445
42,910725.4685411796
43,910776.8854851468
44,910827.0926219652
45,910876.1609794024
46,910924.1556557426
47,910971.1349414792
48,911017.1505135112
49,911062.2489362616
50,911106.471236202
51,911149.854611608
52,911192.4313168828
53,911234.2303153411
54,911275.2765750678
55,911315.5921517648
56,911355.1965982296
57,911394.105864896
58,911432.334699899
59,911469.8949074274
60,911506.7968459268
61,911543.0499849132
62,911578.6613675768
63,911613.6381405112
64,911647.9863147208
65,911681.7114373372
66,911714.818565006
67,911747.3129966364
68,911779.1997529552
69,911810.4842512656
70,911841.173451053
71,911871.272469799
72,911900.7858877416
73,911929.7202469704
74,911958.081865904
75,911985.8772474546
76,912013.1133200922
77,912039.7973370416
78,912065.93615422
79,912091.5374532802
80,912116.608247685
81,912141.1566792628
82,912165.1898664068
83,912188.7162205196
84,912211.743357204
85,912234.2796321426
86,912256.3337265556
87,912277.9144072824
88,912299.0306453336
89,912319.6919175896
90,912339.9083387275
91,912359.6902703554
92,912379.0480243796
93,912397.9930229562
94,912416.536715737
95,912434.6911120068
96,912452.4681809735
97,912469.8805076017
98,912486.940937659
99,912503.6623498572


==> data/RotTorus2D_k2_Res32_Agg0.1/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5363946348351.018
1,4279127945920.833
2,3616843543931.416
3,3288091795225.837
4,3080365363293.999
5,3011344605008.371
6,2843138629219.165
7,2785746291417.214
8,2785310407314.433
9,2684423635512.163
10,2656334139293.1
11,2634809939238.799
12,2629239757695.037
13,2664987127198.444
14,2657266017923.086
15,2645775543594.707
16,2641107744648.422
17,2638034800687.326
18,2640587652012.093
19,2638496984428.097
20,2639038449157.631
21,2638345666107.788
22,2688221336969.58
23,2583919032756.103
24,2592848758748.787
25,2586776444523.106
26,2641289771022.477
27,2590316174921.898
28,2648024679629.434
29,2600873026137.827
30,2651808303011.242
31,2604594905822.14
32,2599937066093.633
33,2601869683504.636
34,2659979752149.272
35,2605909288257.013
36,2613862443455.033
37,2662669843976.034
38,2667352350998.242
39,2669565953764.577
40,2668486978475.969
41,2673257978374.101
42,2619290526776.214
43,2674083935925.321
44,2622977346945.423
45,2680551968763.434
46,2679606819340.168
47,2684045396502.496
48,2683091507615.516
49,2636879602633.574
50,2689057510379.76
51,2640130570571.156
52,2689759443100.354
53,2693947833679.077
54,2639870881924.037
55,2646287525498.652
56,2696074144602.844
57,2644404732711.042
58,2701603863289.432
59,2703038610544.596
60,2704494023290.406
61,2650094908105.321
62,2707247778835.751
63,2708658111883.026
64,2654164390618.07
65,2711230747184.692
66,2656745055049.071
67,2662558144509.829
68,2659204065651.527
69,2664949800022.904
70,2717388598267.503
71,2667245616764.628
72,2663917645859.164
73,2669477119234.648
74,2719658049325.464
75,2667217373211.105
76,2724272717003.551
77,2725120941661.366
78,2674610751091.835
79,2724878257257.081
80,2672193516064.295
81,2729193114894.321
82,2727733275570.23
83,2679250910561.54
84,2731869789373.067
85,2732754022708.637
86,2681744933147.992
87,2682553037116.601
88,2679150557573.482
89,2679868663283.094
90,2734506892902.74
91,2735268007839.196
92,2686413936941.754
93,2739069050216.73
94,2683611079274.413
95,2688502230661.332
96,2689194961826.838
97,2741892897743.517
98,2686296555930.902
99,2740918775266.78


==> data/RotTorus2D_k2_Res32_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 2.40e+01
Maximum value: 2.40e+01


File: AggNoForA.csv
Minimum value: 2.40e+01
Maximum value: 2.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 8.94e+05
Maximum value: 9.13e+05


File: MassMtxCondNo_data.csv
Minimum value: 8.94e+05
Maximum value: 9.13e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.58e+12
Maximum value: 5.36e+12


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.58e+12
Maximum value: 5.36e+12




==> data/RotTorus2D_k2_Res32_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,32
1,32
2,32
3,32
4,32
5,32
6,32
7,32
8,32
9,32
10,32
11,32
12,32
13,32
14,32
15,32
16,32
17,32
18,32
19,32
20,32
21,32
22,32
23,32
24,32
25,32
26,32
27,32
28,32
29,32
30,32
31,32
32,32
33,32
34,32
35,32
36,32
37,32
38,32
39,32
40,32
41,32
42,32
43,32
44,32
45,32
46,32
47,32
48,32
49,32
50,32
51,32
52,32
53,32
54,32
55,32
56,32
57,32
58,32
59,32
60,32
61,32
62,32
63,32
64,32
65,32
66,32
67,32
68,32
69,32
70,32
71,32
72,32
73,32
74,32
75,32
76,32
77,32
78,32
79,32
80,32
81,32
82,32
83,32
84,32
85,32
86,32
87,32
88,32
89,32
90,32
91,32
92,32
93,32
94,32
95,32
96,32
97,32
98,32
99,32


==> data/RotTorus2D_k2_Res32_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,894341.8401614674
1,899472.6261365053
2,901501.3752575024
3,902756.475323702
4,903689.4288083405
5,904437.994994648
6,905061.9842360506
7,905593.9844663318
8,906054.8130493646
9,906458.8836342002
10,906816.654656826
11,907135.9775310328
12,907422.9205762644
13,907682.2815900816
14,907917.9212239662
15,908132.9899169592
16,908330.0675576868
17,908511.3537564628
18,908678.7123111536
19,908833.7304092248
20,908977.7719073984
21,909112.0157964224
22,909237.4910212012
23,909355.0987066872
24,909465.6325507972
25,909569.7918396688
26,909668.1955968506
27,909761.3934904832
28,909849.8771478625
29,909934.0858871
30,910014.4116071428
31,910091.2053538238
32,910164.7807969616
33,910235.4181127216
34,910303.3689573146
35,910368.8582968336
36,910432.0875662678
37,910493.2377698804
38,910552.4707018946
39,910609.9312294964
40,910665.749800052
41,910720.0427613663
42,910772.9147030286
43,910824.4602958208
44,910874.762792644
45,910923.8957875228
46,910971.9259858888
47,911018.9125725938
48,911064.9088696148
49,911109.9621269822
50,911154.1142492492
51,911197.4026996344
52,911239.860543789
53,911281.5175848708
54,911322.399632694
55,911362.5300252804
56,911401.9292374362
57,911440.6152904866
58,911478.6043458838
59,911515.9107997344
60,911552.5471597136
61,911588.5248678993
62,911623.854126129
63,911658.5441981094
64,911692.6038450946
65,911726.041016811
66,911758.8628458204
67,911791.0766963004
68,911822.68933188
69,911853.7077864351
70,911884.139763744
71,911913.9916684252
72,911943.2688147968
73,911971.977572824
74,912000.1248960132
75,912027.7175243672
76,912054.7618657878
77,912081.265320098
78,912107.234767215
79,912132.6772924004
80,912157.6003721931
81,912182.011450146
82,912205.9182127614
83,912229.3284153938
84,912252.2501939192
85,912274.6915343762
86,912296.6613068252
87,912318.1678607104
88,912339.2205173022
89,912359.8284502656
90,912380.0013104428
91,912399.7490288866
92,912419.0819127992
93,912438.0106278644
94,912456.5459222716
95,912474.6991343192
96,912492.481606914
97,912509.904887656
98,912526.9808921564
99,912543.7218242548


==> data/RotTorus2D_k2_Res32_Agg0.2/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5364589856777.53
1,4252259420829.107
2,3569014343949.596
3,3241974395806.653
4,3036846513741.506
5,2969411094915.556
6,2804549455644.276
7,2748627279026.87
8,2748501872104.128
9,2648669367481.361
10,2620922565768.206
11,2599927986273.934
12,2594700019578.689
13,2630213146545.358
14,2622680453021.14
15,2611480478117.642
16,2607164819521.524
17,2604273878281.106
18,2607081112922.419
19,2605205546478.375
20,2605916346413.9
21,2605428604322.111
22,2654871246673.549
23,2551978984361.846
24,2560891522044.273
25,2555081541307.881
26,2608985212514.178
27,2558743799050.405
28,2615833619877.61
29,2569306542791.94
30,2619643737861.588
31,2572968672349.756
32,2568417537381.205
33,2570299734807.877
34,2627623536292.271
35,2574051159618.885
36,2581858332427.752
37,2629954508962.199
38,2634486845377.972
39,2636475971389.92
40,2635332661533.028
41,2640087449400.642
42,2587526370871.689
43,2642423890065.656
44,2592611293519.166
45,2650295377808.446
46,2650035168037.932
47,2655189621060.467
48,2654867510469.37
49,2609816709260.987
50,2662063176231.389
51,2614280290371.352
52,2664069052657.648
53,2668791366573.626
54,2615752851135.456
55,2622601309196.217
56,2672525192377.58
57,2621820190424.237
58,2679032855422.191
59,2680903947572.673
60,2682855836757.349
61,2629358963805.882
62,2686461752337.848
63,2688225283426.491
64,2634473295752.661
65,2691539347001.335
66,2637711937751.794
67,2643847386492.225
68,2640859420568.675
69,2646820632245.502
70,2699234268436.992
71,2649601253087.054
72,2646555099965.015
73,2652294275054.074
74,2702435172256.708
75,2650516349421.104
76,2707391774216.117
77,2708479595160.442
78,2658409847658.928
79,2708601926753.599
80,2656462238276.047
81,2713284726747.39
82,2711951724917.907
83,2663967523127.781
84,2716468960402.312
85,2717532386799.985
86,2667012171192.454
87,2667991567747.268
88,2664772095786.124
89,2665666550882.17
90,2720208210011.019
91,2721080513626.915
92,2672688526781.914
93,2725409110381.976
94,2670407691074.849
95,2675481983892.454
96,2676391058917.864
97,2729046365508.493
98,2674029420384.771
99,2728485774066.884


==> data/RotTorus2D_k2_Res32_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 3.20e+01
Maximum value: 3.20e+01


File: AggNoForA.csv
Minimum value: 3.20e+01
Maximum value: 3.20e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 8.94e+05
Maximum value: 9.13e+05


File: MassMtxCondNo_data.csv
Minimum value: 8.94e+05
Maximum value: 9.13e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.55e+12
Maximum value: 5.36e+12


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.55e+12
Maximum value: 5.36e+12




==> data/RotTorus2D_k2_Res32_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,40
1,40
2,40
3,40
4,40
5,40
6,40
7,40
8,40
9,40
10,40
11,40
12,40
13,40
14,40
15,40
16,40
17,40
18,40
19,40
20,40
21,40
22,40
23,40
24,40
25,40
26,40
27,40
28,40
29,40
30,40
31,40
32,40
33,40
34,40
35,40
36,40
37,40
38,40
39,40
40,40
41,40
42,40
43,40
44,40
45,40
46,40
47,40
48,40
49,40
50,40
51,40
52,40
53,40
54,40
55,40
56,40
57,40
58,40
59,40
60,40
61,40
62,40
63,40
64,40
65,40
66,40
67,40
68,40
69,40
70,40
71,40
72,40
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,40
86,40
87,40
88,40
89,40
90,40
91,40
92,40
93,40
94,40
95,40
96,40
97,40
98,40
99,40


==> data/RotTorus2D_k2_Res32_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,264914.7697454483
1,267400.6672089712
2,268719.7880724532
3,269597.0552643643
4,270253.739753229
5,270765.7994709087
6,271208.870293757
7,271577.2017074881
8,271893.9580280102
9,272187.6200521606
10,272445.0852719154
11,272678.6003128527
12,272890.4664613543
13,273081.1128585794
14,273263.8784330488
15,273436.4517337934
16,273590.4414689303
17,273745.8787755824
18,273887.30105376
19,274020.2327196216
20,274145.4323954757
21,274269.5185742175
22,274385.6320140421
23,274511.0343747094
24,274639.1164240273
25,274764.553366871
26,274880.4692015943
27,274995.8392404909
28,275101.5240284173
29,275208.5835110718
30,275308.6614861982
31,275408.2021251516
32,275505.1169081408
33,275597.2508930162
34,275684.0393746221
35,275772.205859265
36,275855.3014476604
37,275936.5087359382
38,276013.6427748458
39,276090.6538766309
40,276165.8471956766
41,276237.8115414243
42,276310.4833600471
43,276378.8521541666
44,276447.1167049934
45,276511.6394402039
46,276575.8585507156
47,276636.9569131624
48,276698.6141268116
49,276758.2613422287
50,276815.4031943827
51,276872.6868433702
52,276927.9227957737
53,276980.6294448207
54,277034.3803116537
55,277085.1678013125
56,277134.9665977565
57,277183.9138700793
58,277230.025072396
59,277275.9825175832
60,277320.6652024272
61,277365.2045051963
62,277406.9171750889
63,277448.1196120773
64,277488.9717753613
65,277527.3854512825
66,277566.0791932656
67,277602.694762485
68,277639.0623641075
69,277673.536214175
70,277707.0519536564
71,277739.9892290121
72,277772.3323248329
73,277802.8822041343
74,277832.9862781067
75,277862.210149555
76,277889.9315185798
77,277916.9893882801
78,277943.7088639149
79,277969.6487939957
80,277994.8211479482
81,278018.7492685645
82,278042.3964576606
83,278065.2385811876
84,278087.6487176351
85,278109.0674768049
86,278130.5210633951
87,278151.3230367659
88,278171.9365192173
89,278191.7193499419
90,278210.9121328577
91,278229.810459842
92,278248.2583500246
93,278266.6273225464
94,278284.7523700558
95,278302.1677531255
96,278319.5914245327
97,278336.5707357123
98,278353.851885899
99,278370.0384508371


==> data/RotTorus2D_k2_Res32_Agg0.3/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5363722187631.1
1,4251499566730.681
2,3568518629246.52
3,3227702282596.63
4,3019926090940.344
5,2951605325524.11
6,2787036385582.95
7,2731259775175.372
8,2730816189158.891
9,2631276642610.748
10,2603572801402.979
11,2582404113188.944
12,2576882448794.203
13,2611858908019.992
14,2604368981698.439
15,2593390476475.594
16,2589371836927.02
17,2586944676777.123
18,2590110618255.064
19,2588806069689.063
20,2590146950386.636
21,2590275052464.163
22,2640109354627.514
23,2538485296497.5
24,2548077405468.009
25,2542951320834.394
26,2597328532099.582
27,2548026211781.554
28,2605640821552.677
29,2560119411809.165
30,2611052164017.224
31,2565394682268.231
32,2561663619329.505
33,2564398009955.201
34,2622505976649.03
35,2569951755435.704
36,2578588363508.537
37,2627530802345.0
38,2632924455653.412
39,2635842279091.257
40,2635546107469.883
41,2641056217317.984
42,2588428515169.217
43,2643297357389.382
44,2593500117012.175
45,2651105698295.513
46,2650773729960.497
47,2655933483290.399
48,2655639537627.785
49,2610569540625.558
50,2662873932173.179
51,2614988134631.442
52,2664869824801.425
53,2669619790055.013
54,2616557198337.717
55,2623434317673.617
56,2673366169338.033
57,2622675905776.874
58,2679949623902.75
59,2681776124746.336
60,2683714035122.969
61,2630257165143.886
62,2687356950972.316
63,2689235011809.723
64,2635519537060.122
65,2692524923626.458
66,2638796876368.332
67,2644869240165.905
68,2641899408073.002
69,2647901288253.761
70,2700331222038.027
71,2650796655358.487
72,2647737321657.623
73,2653465589610.334
74,2703562473779.892
75,2651693877711.329
76,2708595194454.208
77,2709675099440.284
78,2659658656971.307
79,2709824707518.491
80,2657663373576.848
81,2714556749568.854
82,2713222680135.135
83,2665162923153.104
84,2717647914136.803
85,2718752641631.236
86,2668178065175.404
87,2669168101167.173
88,2665823487372.908
89,2666777018094.299
90,2721322334834.94
91,2722309592010.544
92,2673884842858.109
93,2726521593378.341
94,2671505100632.105
95,2676565783836.396
96,2677395004681.319
97,2730141806926.366
98,2675007741711.646
99,2729526404227.672


==> data/RotTorus2D_k2_Res32_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: AggNoForA.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.65e+05
Maximum value: 2.78e+05


File: MassMtxCondNo_data.csv
Minimum value: 2.65e+05
Maximum value: 2.78e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.54e+12
Maximum value: 5.36e+12


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.54e+12
Maximum value: 5.36e+12




==> data/RotTorus2D_k2_Res32_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,40
1,40
2,40
3,40
4,40
5,40
6,40
7,40
8,40
9,40
10,40
11,40
12,40
13,40
14,40
15,40
16,40
17,40
18,40
19,40
20,40
21,40
22,40
23,40
24,40
25,40
26,40
27,40
28,40
29,40
30,40
31,40
32,40
33,40
34,40
35,40
36,40
37,40
38,40
39,40
40,40
41,40
42,40
43,40
44,40
45,40
46,40
47,40
48,40
49,40
50,40
51,40
52,40
53,40
54,40
55,40
56,40
57,40
58,40
59,40
60,40
61,40
62,40
63,40
64,40
65,40
66,40
67,40
68,40
69,40
70,40
71,40
72,40
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,40
86,40
87,40
88,40
89,40
90,40
91,40
92,40
93,40
94,40
95,40
96,40
97,40
98,40
99,40


==> data/RotTorus2D_k2_Res32_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,264914.7697454483
1,267400.6672089712
2,268719.7880724532
3,269597.0552643643
4,270253.739753229
5,270765.7994709087
6,271208.870293757
7,271577.2017074881
8,271893.9580280102
9,272187.6200521606
10,272445.0852719154
11,272678.6003128527
12,272890.4664613543
13,273081.1128585794
14,273263.8784330488
15,273436.4517337934
16,273590.4414689303
17,273745.8787755824
18,273887.30105376
19,274020.2327196216
20,274145.4323954757
21,274269.5185742175
22,274385.6320140421
23,274511.0343747094
24,274639.1164240273
25,274764.553366871
26,274880.4692015943
27,274995.8392404909
28,275101.5240284173
29,275208.5835110718
30,275308.6614861982
31,275408.2021251516
32,275505.1169081408
33,275597.2508930162
34,275684.0393746221
35,275772.205859265
36,275855.3014476604
37,275936.5087359382
38,276013.6427748458
39,276090.6538766309
40,276165.8471956766
41,276237.8115414243
42,276310.4833600471
43,276378.8521541666
44,276447.1167049934
45,276511.6394402039
46,276575.8585507156
47,276636.9569131624
48,276698.6141268116
49,276758.2613422287
50,276815.4031943827
51,276872.6868433702
52,276927.9227957737
53,276980.6294448207
54,277034.3803116537
55,277085.1678013125
56,277134.9665977565
57,277183.9138700793
58,277230.025072396
59,277275.9825175832
60,277320.6652024272
61,277365.2045051963
62,277406.9171750889
63,277448.1196120773
64,277488.9717753613
65,277527.3854512825
66,277566.0791932656
67,277602.694762485
68,277639.0623641075
69,277673.536214175
70,277707.0519536564
71,277739.9892290121
72,277772.3323248329
73,277802.8822041343
74,277832.9862781067
75,277862.210149555
76,277889.9315185798
77,277916.9893882801
78,277943.7088639149
79,277969.6487939957
80,277994.8211479482
81,278018.7492685645
82,278042.3964576606
83,278065.2385811876
84,278087.6487176351
85,278109.0674768049
86,278130.5210633951
87,278151.3230367659
88,278171.9365192173
89,278191.7193499419
90,278210.9121328577
91,278229.810459842
92,278248.2583500246
93,278266.6273225464
94,278284.7523700558
95,278302.1677531255
96,278319.5914245327
97,278336.5707357123
98,278353.851885899
99,278370.0384508371


==> data/RotTorus2D_k2_Res32_Agg0.4/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5363722187631.1
1,4251499566730.681
2,3568518629246.52
3,3227702282596.63
4,3019926090940.344
5,2951605325524.11
6,2787036385582.95
7,2731259775175.372
8,2730816189158.891
9,2631276642610.748
10,2603572801402.979
11,2582404113188.944
12,2576882448794.203
13,2611858908019.992
14,2604368981698.439
15,2593390476475.594
16,2589371836927.02
17,2586944676777.123
18,2590110618255.064
19,2588806069689.063
20,2590146950386.636
21,2590275052464.163
22,2640109354627.514
23,2538485296497.5
24,2548077405468.009
25,2542951320834.394
26,2597328532099.582
27,2548026211781.554
28,2605640821552.677
29,2560119411809.165
30,2611052164017.224
31,2565394682268.231
32,2561663619329.505
33,2564398009955.201
34,2622505976649.03
35,2569951755435.704
36,2578588363508.537
37,2627530802345.0
38,2632924455653.412
39,2635842279091.257
40,2635546107469.883
41,2641056217317.984
42,2588428515169.217
43,2643297357389.382
44,2593500117012.175
45,2651105698295.513
46,2650773729960.497
47,2655933483290.399
48,2655639537627.785
49,2610569540625.558
50,2662873932173.179
51,2614988134631.442
52,2664869824801.425
53,2669619790055.013
54,2616557198337.717
55,2623434317673.617
56,2673366169338.033
57,2622675905776.874
58,2679949623902.75
59,2681776124746.336
60,2683714035122.969
61,2630257165143.886
62,2687356950972.316
63,2689235011809.723
64,2635519537060.122
65,2692524923626.458
66,2638796876368.332
67,2644869240165.905
68,2641899408073.002
69,2647901288253.761
70,2700331222038.027
71,2650796655358.487
72,2647737321657.623
73,2653465589610.334
74,2703562473779.892
75,2651693877711.329
76,2708595194454.208
77,2709675099440.284
78,2659658656971.307
79,2709824707518.491
80,2657663373576.848
81,2714556749568.854
82,2713222680135.135
83,2665162923153.104
84,2717647914136.803
85,2718752641631.236
86,2668178065175.404
87,2669168101167.173
88,2665823487372.908
89,2666777018094.299
90,2721322334834.94
91,2722309592010.544
92,2673884842858.109
93,2726521593378.341
94,2671505100632.105
95,2676565783836.396
96,2677395004681.319
97,2730141806926.366
98,2675007741711.646
99,2729526404227.672


==> data/RotTorus2D_k2_Res32_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: AggNoForA.csv
Minimum value: 4.00e+01
Maximum value: 4.00e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 2.65e+05
Maximum value: 2.78e+05


File: MassMtxCondNo_data.csv
Minimum value: 2.65e+05
Maximum value: 2.78e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.54e+12
Maximum value: 5.36e+12


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.54e+12
Maximum value: 5.36e+12




==> data/RotTorus2D_k2_Res32_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,44
1,44
2,44
3,44
4,44
5,44
6,44
7,44
8,44
9,44
10,44
11,44
12,44
13,44
14,44
15,44
16,44
17,44
18,44
19,44
20,44
21,44
22,44
23,44
24,44
25,44
26,44
27,44
28,44
29,44
30,44
31,44
32,44
33,44
34,44
35,44
36,44
37,44
38,44
39,44
40,44
41,44
42,44
43,44
44,44
45,44
46,44
47,44
48,44
49,44
50,44
51,44
52,44
53,44
54,44
55,44
56,44
57,44
58,44
59,44
60,44
61,44
62,44
63,44
64,44
65,44
66,44
67,44
68,44
69,44
70,44
71,44
72,44
73,44
74,44
75,44
76,44
77,44
78,44
79,44
80,44
81,44
82,44
83,44
84,44
85,44
86,44
87,44
88,44
89,44
90,44
91,44
92,44
93,44
94,44
95,44
96,44
97,44
98,44
99,44


==> data/RotTorus2D_k2_Res32_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,195284.6166730454
1,197307.6235171474
2,197933.1535129258
3,198677.248025937
4,198776.1067406647
5,199301.6026187592
6,199568.7227995645
7,199862.2524275422
8,199898.6720663537
9,200148.4224318744
10,200444.8650565374
11,200609.0098471273
12,200542.4320448716
13,200637.700656771
14,200745.9997120811
15,200894.4484589839
16,201278.3704727842
17,201067.8427250883
18,201107.5722084896
19,201570.2657684774
20,201401.8180266559
21,201350.0498087242
22,201388.0543731418
23,201476.1367007802
24,201525.1873379682
25,202038.4692610936
26,202101.4719666195
27,202171.5876382527
28,201744.8386673748
29,202286.8859998095
30,201854.694417154
31,201878.2967444162
32,201944.0710639902
33,201982.6287601511
34,202012.6589739484
35,202593.964046999
36,202643.8762181096
37,202436.1240826434
38,202477.8698882711
39,202789.626783964
40,202279.6360646359
41,202315.0776627222
42,202350.675326041
43,202968.7951613319
44,202425.6262896929
45,202780.7027025016
46,202499.2130613838
47,203117.8522664889
48,202559.8368749821
49,202590.6322825504
50,198297.1428690586
51,202649.4996773642
52,203016.1157480411
53,202707.0655159408
54,203077.9493324689
55,203375.37388188
56,203405.2012726386
57,203432.7644999025
58,198531.7304805616
59,202869.0691701545
60,202893.2117524959
61,202917.1002230223
62,203292.9997904033
63,203587.0964084063
64,203613.9513305026
65,203013.575921356
66,203669.3971354437
67,203695.2336358577
68,203090.7300248564
69,203746.9011642804
70,203772.4243317725
71,203794.5512234688
72,203548.6766258723
73,203571.0512339004
74,203864.970680333
75,203249.1550865941
76,203637.0535075471
77,203930.1526464703
78,203951.1187831094
79,203697.7674426565
80,203990.8822768017
81,199068.4162908365
82,204028.2760016118
83,203772.5372522799
84,203422.0766666975
85,204081.0574109787
86,199154.8571446878
87,204114.9173764244
88,204132.262618078
89,204147.75305188
90,203889.5785464845
91,204178.2159769296
92,203546.9756888934
93,203561.3688932165
94,203946.6442770553
95,203588.6693199752
96,204246.9495068231
97,203612.7740763331
98,203625.8552378765
99,203639.3070024276


==> data/RotTorus2D_k2_Res32_Agg0.5/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,9683775568349.092
1,9741935081300.607
2,23177715302680.09
3,7520065565609.052
4,10385367050099.31
5,8271903077345.249
6,18106735161959.0
7,6398077075317.308
8,9078483017857.572
9,4646353333170.692
10,8921067027097.064
11,8848528919844.35
12,8830941565505.484
13,7233180089998.145
14,8600780948604.86
15,8656145164591.677
16,7223772199664.915
17,5881879033744.955
18,8555435447416.243
19,8617627567664.715
20,7229902853258.563
21,16275072037851.74
22,16204475430798.66
23,5926003734641.669
24,16357017477838.64
25,16527334534222.23
26,16397638270887.81
27,8742066985767.857
28,16488197942886.74
29,4555902560397.104
30,16416802966937.71
31,16467294154138.24
32,4526780632775.758
33,4531885116552.668
34,8668376493587.558
35,8821768280067.467
36,8837208028956.992
37,16605316292091.38
38,8749154635978.422
39,5280268092853.41
40,8868441484370.463
41,164315260574159.0
42,6008646686745.887
43,16936081036947.07
44,6020662914337.203
45,7407297980519.192
46,6035986627594.444
47,6017869963663.103
48,5299479006681.361
49,186447928498527.8
50,8729966017258.076
51,16895226635001.24
52,7446187748131.562
53,8818659693239.998
54,8986800264378.676
55,6104420918380.583
56,8965464194885.902
57,16952116765050.84
58,8784805460143.172
59,16987087606335.4
60,17001837552177.96
61,6146445837987.628
62,17034442195640.57
63,7541956139080.235
64,188527743572828.8
65,17056386697756.57
66,188701391982027.3
67,6195145118911.617
68,6173388507150.251
69,9074848791697.94
70,9135851323232.871
71,6208417513825.295
72,9094065583726.754
73,9096142467161.396
74,9005872353486.639
75,6196299492253.856
76,5432846798051.876
77,5464358506362.054
78,6229305321297.39
79,17136323483271.25
80,9125047539055.762
81,12240801078203.91
82,6161896733874.808
83,9135724427401.035
84,9110634611283.955
85,169355067173310.2
86,8951741912891.838
87,4752719343256.133
88,190367463317471.4
89,9156118400728.182
90,17209489822849.52
91,170368868946821.8
92,17157866741781.29
93,7561326677742.237
94,9175489102534.217
95,17172143769233.29
96,6270668791954.131
97,6158709692568.238
98,6250280710813.919
99,9107146471169.12


==> data/RotTorus2D_k2_Res32_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 4.40e+01
Maximum value: 4.40e+01


File: AggNoForA.csv
Minimum value: 4.40e+01
Maximum value: 4.40e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.95e+05
Maximum value: 2.04e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.95e+05
Maximum value: 2.04e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 4.53e+12
Maximum value: 1.90e+14


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 4.53e+12
Maximum value: 1.90e+14




==> data/RotTorus2D_k2_Res32_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0


==> data/RotTorus2D_k2_Res32_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,90824260.83818032
1,90786020.45822804
2,90755145.9792654
3,90731733.53777485
4,90714836.08113629
5,90701768.36615686
6,90690368.08222674
7,90680608.03840454
8,90671907.8800664
9,90664024.5231285
10,90656999.70200756
11,90650621.30151635
12,90644798.72436944
13,90639439.39906016
14,90634423.4013009
15,90629838.82354552
16,90625421.6960936
17,90621346.03111278
18,90617392.72595993
19,90613676.0831068
20,90610078.60943638
21,90606632.79608448
22,90603273.6882084
23,90599957.50151151
24,90596831.93738838
25,90593723.30390352
26,90590696.67257868
27,90587686.19041388
28,90584771.98621668
29,90581845.3439685
30,90579007.53698516
31,90576172.8960236
32,90573400.76128988
33,90570669.21481109
34,90567978.54506908
35,90565300.64244522
36,90562665.37206548
37,90560090.86238168
38,90557507.32960746
39,90554974.75391816
40,90552450.12063552
41,90549977.612336
42,90547516.44339946
43,90545139.55037506
44,90542750.69904174
45,90540450.158152
46,90538116.83366568
47,90535854.45811096
48,90533597.5189029
49,90531379.97321431
50,90529202.41923152
51,90527052.88225111
52,90524946.88690151
53,90522867.4939494
54,90520802.60029843
55,90518763.7598058
56,90516792.50255558
57,90514832.11365092
58,90512898.31929033
59,90510987.16480732
60,90509110.42270178
61,90507269.6125519
62,90505455.44443288
63,90503670.70839718
64,90501912.95051491
65,90500191.0325004
66,90498479.98600754
67,90496806.57461692
68,90495157.9282684
69,90493543.02599394
70,90495990.56159148
71,90503727.07289755
72,90511217.0277904
73,90518498.98497504
74,90525532.6082848
75,90532373.77888788
76,90539002.00093655
77,90545420.76850018
78,90551673.21131186
79,90557730.2284364
80,90563626.25860812
81,90569370.0018802
82,90574941.039718
83,90580400.3975467
84,90585713.22188918
85,90590923.9214218
86,90596012.23391052
87,90601010.76548284
88,90605903.55929862
89,90610714.34204154
90,90615457.64027886
91,90620114.3512916
92,90624718.15202545
93,90629263.17857172
94,90633754.20416711
95,90638187.27277328
96,90642579.15712333
97,90646918.98981336
98,90651232.07234672
99,90655509.01089384


==> data/RotTorus2D_k2_Res32_Agg0/TotCondNo-Vars0.1.2_data.csv <==
File Index,TotCondNo-Vars0.1.2
0,5956021428947.144
1,4709661892680.525
2,3986318060897.264
3,3622316830500.198
4,3393786991698.803
5,3306645993786.883
6,3135289137335.941
7,3071150388769.989
8,3062442090609.121
9,2962376846019.275
10,2931679329941.084
11,2908580498501.868
12,2900878574237.646
13,2930483860572.063
14,2924215452302.066
15,2913039384189.453
16,2908536602653.577
17,2905573562080.091
18,2907727544435.885
19,2904120755677.337
20,2906874615124.547
21,2904651427339.867
22,2958192703876.132
23,2857287993934.302
24,2865330320539.773
25,2861001156227.256
26,2912408262028.46
27,2865339466394.565
28,2917267985012.535
29,2875145441015.892
30,2921698313179.434
31,2879412085993.311
32,2876729338851.801
33,2879008704180.225
34,2932849446801.278
35,2883285127927.087
36,2889834437274.739
37,2936888103815.603
38,2939076709302.563
39,2943200833336.049
40,2943159293463.79
41,2947238454011.994
42,2897800588278.348
43,2949113084760.521
44,2901594690887.834
45,2954793301118.487
46,2954704258011.677
47,2958314119917.665
48,2958257783352.736
49,2913792355002.354
50,2961559634290.8
51,2917020979252.296
52,2964986635928.498
53,2968188063718.579
54,2918604852221.303
55,2923293296573.579
56,2971414764709.225
57,2923187986873.029
58,2974140406650.651
59,2977466077187.076
60,2978829974981.912
61,2929146374711.276
62,2981746225037.587
63,2981456441438.704
64,2933292603153.623
65,2985854656182.224
66,2936056419737.369
67,2939964551871.376
68,2938630715292.123
69,2942507757838.287
70,2992285789008.294
71,2944912548522.846
72,2943601099330.337
73,2947346579976.901
74,2995827219473.594
75,2947195335093.714
76,2997931767742.69
77,3000709927521.667
78,2952992292482.872
79,3001579510041.973
80,2952712961593.552
81,3003292379969.021
82,3004808937389.742
83,2958036933967.169
84,3006366078549.079
85,3007408214294.996
86,2961073873350.932
87,2961980182320.676
88,2960474265967.875
89,2961514020934.492
90,3012556588258.16
91,3013455919310.33
92,2966417633834.133
93,3014706524263.031
94,2965863398187.063
95,2968899275321.315
96,2969631378578.178
97,3017918659028.314
98,2968977905190.632
99,3019942508717.36


==> data/RotTorus2D_k2_Res32_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 0.00e+00


File: MassMtxCondNo_data-raw.csv
Minimum value: 9.05e+07
Maximum value: 9.08e+07


File: MassMtxCondNo_data.csv
Minimum value: 9.05e+07
Maximum value: 9.08e+07


File: TotCondNo-Vars0-raw.csv
Minimum value: 2.86e+12
Maximum value: 5.96e+12


File: TotCondNo-Vars0.1.2_data.csv
Minimum value: 2.86e+12
Maximum value: 5.96e+12




==> data/Torus_k1_Agg0.1/AggNoForA.csv <==
AggNo
4
18
6
4
4
4
8
0
14
0
0
18
4
6
8
8
6
10
0
12
4
6
4
22
8
0
6
4
10
4
12
4
10
0
10
10
2
4
8
8
0
6
16
4
8
8
4
4
12
4
4
18
6
4
4
4
8
0
14
0
0
18
4
6
8
8
6
10
0
12
4
6
4
22
8
0
6
4
10
4
12
4
10
0
10
10
2
4
8
8
0
6
16
4
8
8
4
4
12
4


==> data/Torus_k1_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,78681.84752261563
1,61062.45101294808
2,57607.14139646879
3,72425.27543775667
4,76931.75184486595
5,93522.65821677336
6,56040.72074995672
7,57799.29855999826
8,50815.56184820525
9,45202.12045869475
10,56806.16083509079
11,77557.09012019963
12,82732.73947261719
13,92967.44784658126
14,86425.15953490161
15,105223.3267363435
16,89941.64686491126
17,80014.88382402617
18,94173.20296695572
19,91847.60402046154
20,61785.74719641997
21,94642.20688442794
22,46168.96309086342
23,103644.160423104
24,58568.06138189497
25,102719.1227302558
26,46659.85312125323
27,95359.43680254859
28,61730.19857466333
29,89901.91181700226
30,98310.54405473819
31,79732.43001881833
32,88238.90287483751
33,108545.2375187228
34,86571.86367625753
35,91701.12490923505
36,81118.7715671963
37,78695.56536677344
38,55779.74521912768
39,44151.77248895
40,51098.32199730897
41,57847.46663232791
42,55630.18804588889
43,94681.80096713205
44,77868.78323417495
45,74910.92203449189
46,59092.98071588187
47,63976.29710273024
48,82569.50642676376
49,81158.67628428592
50,80996.73749632118
51,63097.57774108078
52,58979.53562077713
53,74081.49738114778
54,78595.43060054471
55,95211.89698748771
56,56376.56874000013
57,58207.70857918612
58,51203.71385002361
59,45873.22122195907
60,56754.30593975764
61,78518.20980391218
62,83755.71359463078
63,93461.539806778
64,86702.46659989946
65,105667.2754963051
66,90430.43806753565
67,80063.90526749294
68,94555.22439100068
69,92106.7592579627
70,62208.06206443726
71,95240.85372299305
72,46245.00570289278
73,104406.2525292044
74,58998.4514016359
75,102934.4290885712
76,46784.25880691677
77,95670.9703549137
78,62054.45623935172
79,90589.91347092758
80,98486.174533965
81,79957.39768113513
82,88408.03825415723
83,109038.3130290877
84,86645.99367675775
85,92875.91745713771
86,81437.31825488068
87,79064.98570174786
88,55813.0022170552
89,44377.60894321816
90,51586.96590321307
91,58205.79054750229
92,56047.02231751752
93,95014.64377059121
94,77996.9412062939
95,76007.5782991972
96,59752.83089260499
97,64441.31006627668
98,82749.24196051658
99,81137.48588829504


==> data/Torus_k1_Agg0.1/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,880.9341286898213
1,911.6849115994951
2,814.2540074909645
3,885.9643897349761
4,924.397572651391
5,902.7515586176486
6,950.2795236293263
7,941.7995584740322
8,929.5457619049677
9,940.8420147794225
10,949.6281335664856
11,963.0377746706845
12,890.3063578284408
13,901.5439026064001
14,884.977826749042
15,879.1327952542061
16,883.9929528188536
17,866.145126507485
18,856.7904327443333
19,864.6739588493992
20,884.6564848814088
21,898.1834223909268
22,903.2833197369531
23,849.720789042085
24,818.1955045333422
25,851.3062647987525
26,899.0888512996571
27,891.5549383982024
28,873.8393740623027
29,859.4516873483802
30,857.5534626736957
31,880.0624281128428
32,893.5563524625134
33,887.1247509140516
34,903.9688306086686
35,896.0404914533476
36,885.0039664924661
37,940.1505617220267
38,926.6905185679291
39,943.3676109915268
40,938.0672605340187
41,966.5320847807917
42,973.3222486172793
43,911.5392312180229
44,915.9968956739409
45,877.5766534944928
46,849.2859108032366
47,888.0008498879021
48,890.997794574574
49,845.2537984898767
50,901.8908151431353
51,919.0929889737807
52,814.9549672740941
53,895.1339801838776
54,928.5728876393032
55,914.4269584546986
56,947.0071474243915
57,938.9544776318781
58,925.8495541336448
59,933.812887827309
60,942.8000294091154
61,956.2019361885081
62,889.9055986659182
63,908.8292317438238
64,885.3552671415407
65,884.1783914207977
66,884.7669206872617
67,867.1698112563043
68,851.5277630650854
69,856.24950470567
70,877.5347381658697
71,891.5048036084377
72,898.0713447951213
73,851.5247568207242
74,828.9561661198533
75,855.6854985399718
76,899.9127358681648
77,892.7562308294168
78,875.7825690218309
79,875.0512752788429
80,860.0542528918473
81,879.9076353991491
82,893.3503255265128
83,888.2877423672136
84,900.1994910312437
85,912.7727502420155
86,888.4521707747067
87,940.7255259436562
88,926.2492012530438
89,936.4700700951321
90,935.6281533005833
91,964.5159514793401
92,971.5950701617559
93,904.3574446269557
94,912.5442461468683
95,889.2388316732179
96,859.9860374370201
97,886.8084265889323
98,890.5618746641175
99,844.6915963605975


==> data/Torus_k1_Agg0.2/AggNoForA.csv <==
AggNo
98
114
100
104
100
94
100
80
72
78
78
86
82
92
94
92
96
112
102
100
96
88
84
136
144
134
88
88
96
96
102
112
96
90
94
92
82
86
74
78
72
80
100
94
100
104
100
114
98
112
98
114
100
104
100
94
100
80
72
78
78
86
82
92
94
92
96
112
102
100
96
88
84
136
144
134
88
88
96
96
102
112
96
90
94
92
82
86
74
78
72
80
100
94
100
104
100
114
98
112


==> data/Torus_k1_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,37718.24133745991
1,31489.68705648605
2,38625.63881291035
3,35126.3694600543
4,35516.27662953433
5,34898.96337129923
6,34929.66551867015
7,32393.49662382925
8,34590.12579428261
9,26658.33436605235
10,29737.16548002399
11,27101.14226261085
12,39175.49499554842
13,32105.51819563722
14,38066.4119466907
15,28590.72386554066
16,39114.57631222314
17,38761.94643931831
18,35316.33559802515
19,41537.58066348977
20,33392.57270750938
21,32641.50882546133
22,40442.79305320087
23,31030.05939689697
24,21014.41100389073
25,31561.3911978418
26,41017.64282698334
27,33683.05295062757
28,32919.61281067204
29,40483.7449363504
30,36291.67386611512
31,38577.11874074052
32,35738.58633774026
33,29362.16742057028
34,37690.89179074027
35,31503.14280487427
36,40415.19343517029
37,27748.2467195055
38,29028.39989978989
39,27222.42819880265
40,35355.6937408289
41,33106.53362033645
42,35513.22362440767
43,35558.45335142137
44,35462.26983737174
45,37119.67557468548
46,40003.48410503503
47,31429.7209304126
48,39269.20855192634
49,26451.56841840177
50,38692.67432099566
51,32281.65129558642
52,39814.81054348688
53,35395.85369290086
54,36269.35174335692
55,35393.14138098949
56,35429.00188025217
57,32868.85145762864
58,34717.1511122846
59,27280.65214444077
60,30053.36707286002
61,27325.80429390364
62,39281.62049266654
63,32256.05492564887
64,38244.91646509632
65,28616.57043108824
66,39317.73501355827
67,39104.96912235395
68,35448.85161642705
69,41675.98811741774
70,33425.7910411516
71,32755.37245004204
72,40651.87161298459
73,31300.33042302291
74,21092.83822291881
75,31847.41146817845
76,41059.34235025185
77,33769.26439634372
78,33141.62182602294
79,40840.55578169306
80,36483.02089339297
81,38788.40923385879
82,35769.44540707221
83,29582.16405412105
84,37834.8190705342
85,31779.06847049929
86,40651.50518784973
87,28032.98725763656
88,28979.05288126004
89,27148.70038043388
90,35800.33503679146
91,33360.80953702863
92,35456.85460338532
93,35539.25278698713
94,35439.21009273409
95,37081.79014003034
96,40346.89426158871
97,31498.25040486496
98,39283.4427500853
99,26538.2721859506


==> data/Torus_k1_Agg0.2/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,830.3067040331125
1,864.1052344245564
2,796.7111338174233
3,882.91059337705
4,905.8186928214518
5,897.6167142654156
6,900.6488796310396
7,911.5482495302996
8,944.3325309026183
9,933.8478068046776
10,952.7498149566678
11,883.5734335869699
12,883.9441820119847
13,872.5991895639194
14,900.7350688403667
15,876.133624771115
16,841.1065413814712
17,830.5066766342604
18,831.3630610654146
19,843.4733394574799
20,869.4473817644389
21,836.9636324756856
22,827.7820182852115
23,793.606373549837
24,783.3815030649954
25,804.1770228962913
26,844.7924847356608
27,873.4046184019506
28,859.7684689139012
29,831.6909869360966
30,827.6205439567458
31,840.4642812654118
32,842.6701246911164
33,877.9955327756825
34,900.3491164566043
35,904.1213936417267
36,881.0051033592339
37,900.6513219741926
38,921.9114795125581
39,974.0392076790646
40,931.3467272770883
41,934.0076821599621
42,913.2475050125782
43,875.108982978282
44,921.6529286631052
45,874.6833356076544
46,846.9119061686013
47,852.3927687453903
48,854.784023382609
49,815.5943190962734
50,832.6740939454372
51,830.7697111520308
52,798.3387918370781
53,892.2339132138278
54,910.3311867790477
55,903.8167168270196
56,900.604136745968
57,907.0295829695127
58,936.5353138453805
59,935.2532002780116
60,945.5211629281313
61,884.6473224573792
62,884.4224356671956
63,874.8649250795701
64,905.715712201812
65,882.341341238263
66,845.5434102296637
67,834.0352441916249
68,825.951540079162
69,836.3092413994453
70,862.2221173097788
71,830.8211013833529
72,826.8911247307794
73,795.6295926584213
74,795.3216956635598
75,808.0503223080199
76,843.7777070207562
77,874.2754963623153
78,861.4001026355373
79,833.7830767655348
80,833.7232472775538
81,844.7333747764812
82,841.8572295958602
83,877.5396653444666
84,894.8560100426796
85,908.1998155225074
86,884.6701528611452
87,896.0745718706414
88,921.442957924194
89,969.0066999202792
90,928.8548840690202
91,932.2678174603521
92,911.7444988168461
93,874.9251456101728
94,920.857399961918
95,873.5217762342136
96,842.45210531208
97,853.2827287079203
98,846.504841604263
99,818.2337272548496


==> data/Torus_k1_Agg0.3/AggNoForA.csv <==
AggNo
128
144
136
128
126
120
124
100
102
98
106
114
108
114
124
120
116
116
116
120
114
106
118
142
144
140
122
106
114
116
120
116
120
118
124
114
108
114
102
98
102
100
124
120
126
128
136
144
128
132
128
144
136
128
126
120
124
100
102
98
106
114
108
114
124
120
116
116
116
120
114
106
118
142
144
140
122
106
114
116
120
116
120
118
124
114
108
114
102
98
102
100
124
120
126
128
136
144
128
132


==> data/Torus_k1_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,20863.93808786871
1,19512.26028733582
2,18064.22060195599
3,21889.34481111113
4,21479.30257587199
5,22508.15717390996
6,23348.25526466608
7,23555.53814293329
8,22470.31606247611
9,22406.97950325997
10,22219.35687102136
11,22544.24488233549
12,25034.47182833898
13,25738.52422127199
14,21825.02914256863
15,23967.51446770499
16,23458.45764419609
17,22682.66257451736
18,23538.4824217708
19,22404.00337220671
20,23752.97243217408
21,23559.83338796991
22,24243.45035467017
23,22496.60983191289
24,21012.97724719952
25,22746.13721786085
26,24908.56454907046
27,24191.0655055984
28,23505.83004160624
29,21972.44682680265
30,23758.43731929445
31,22814.03144577175
32,20597.29593022636
33,23418.01891457036
34,21782.78739569329
35,24810.99293715756
36,24466.74144316949
37,22812.73453614105
38,22200.46936466993
39,22757.51733733397
40,23321.14606504074
41,24126.28247450151
42,24336.16296824148
43,23607.45655632133
44,21500.06651996066
45,22543.09831358008
46,19187.21612187569
47,21107.88194934685
48,22433.33732399233
49,19451.36100692702
50,21782.08037511886
51,21219.30425871252
52,19133.56969487648
53,22276.5542393713
54,21865.81090488973
55,22839.48699703339
56,23687.02994150157
57,23994.47930563803
58,22942.83717365485
59,22871.36749464725
60,22750.1483181276
61,22770.9381022954
62,25106.40422832895
63,26007.77523996985
64,22170.99635340333
65,24170.01252548564
66,23660.89466352438
67,23163.34558138478
68,23798.98934167005
69,22552.85605210609
70,23924.66315459498
71,23686.64411641915
72,24324.95900987369
73,22578.59508262441
74,21093.96427464493
75,22988.05080992102
76,25162.12213887045
77,24201.62270508831
78,23531.07604601703
79,22052.60171634869
80,23907.16271300182
81,23064.5930930586
82,20806.08457219928
83,23694.75388626057
84,21798.46009627165
85,24784.48756138095
86,24433.04429948175
87,22874.52814647722
88,22147.55851958027
89,22647.2929010573
90,23453.56980582672
91,24341.84760276669
92,24426.81747209795
93,23744.6215796548
94,21509.81864691881
95,22522.71339369397
96,19253.96602993457
97,21289.59065787343
98,22556.71050730153
99,19488.61766445602


==> data/Torus_k1_Agg0.3/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,818.3045259779964
1,839.7168390107731
2,815.7957640512158
3,884.803212011508
4,860.9969431555373
5,878.8468153332847
6,882.5640215598753
7,908.7630008968533
8,929.4778486519033
9,919.3913863928927
10,931.0250378504703
11,887.8506523181755
12,890.6373623589234
13,873.9027052778522
14,878.6751816316778
15,860.0092286232752
16,872.6022955913579
17,824.8539904358978
18,825.1657354510953
19,841.3534881783743
20,861.6900967052278
21,842.0797467305719
22,867.6051892160236
23,823.3849687011144
24,783.4137158697482
25,823.8685672765307
26,910.3582404839566
27,870.5700049294576
28,841.9343295220301
29,829.1795456586068
30,824.6966430348715
31,834.9858060865614
32,857.1204030561265
33,884.729056333945
34,875.8906833480187
35,883.807064043831
36,893.7579403823731
37,877.3310769600887
38,904.9879483174464
39,954.3176509886575
40,980.9502096902695
41,930.9780544259139
42,898.2124765832116
43,905.8823217623567
44,887.7776674623254
45,849.2939431172666
46,848.3277441662837
47,889.104890984956
48,857.92361068172
49,827.5851733058668
50,830.5420042945564
51,853.4586594477076
52,829.398339075312
53,896.058243850915
54,878.5774397102863
55,867.452690559654
56,881.0070106732937
57,909.5320966812952
58,930.3270615475801
59,918.1192216787181
60,921.630007215257
61,879.2790960027554
62,882.2179478679999
63,872.7482910044339
64,883.2882438545756
65,858.4586058879612
66,874.9718517231245
67,828.4808590575403
68,821.594308737515
69,833.876886531959
70,858.7738452435087
71,851.1221727578032
72,863.2072120614575
73,823.3765487162049
74,795.488692512696
75,843.0841317689278
76,909.9776709639413
77,871.2566484341359
78,841.6546716663964
79,831.1797568824683
80,841.2294962880429
81,839.3109582772752
82,861.6631038931594
83,879.2694410491334
84,871.4815426429985
85,887.3491813846576
86,888.8142142686114
87,884.6520134896202
88,906.327102503929
89,949.3198147047125
90,978.2643344959944
91,929.2182972890497
92,897.6723210133423
93,899.4061416529034
94,887.1094153522478
95,848.3861085736144
96,845.8783609479034
97,883.0179298092335
98,853.1470706698831
99,830.1502944852859


==> data/Torus_k1_Agg0.4/AggNoForA.csv <==
AggNo
146
158
146
140
144
140
144
124
132
116
134
134
128
140
132
136
136
140
144
152
146
134
140
162
168
160
144
134
146
148
148
140
136
134
132
140
128
134
130
116
132
124
144
140
144
140
146
158
146
140
146
158
146
140
144
140
144
124
132
116
134
134
128
140
132
136
136
140
144
152
146
134
140
162
168
160
144
134
146
148
148
140
136
134
132
140
128
134
130
116
132
124
144
140
144
140
146
158
146
140


==> data/Torus_k1_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,15366.12367346678
1,17005.95298830908
2,15939.06919116298
3,15877.44831746134
4,15290.05725819957
5,15818.80088728254
6,16157.1608970929
7,16665.95589657221
8,17258.32727740683
9,18302.06701457458
10,17590.93201632816
11,17907.66259301854
12,17938.00059062826
13,17971.44320448708
14,16929.89306940609
15,16749.86453227627
16,15396.91722960588
17,17131.57954310791
18,17102.36398897276
19,16443.42201620353
20,17603.75850758818
21,17213.46344335354
22,17044.11819434463
23,19279.0452028052
24,13092.95370278478
25,19389.32169128495
26,17811.82934904519
27,16693.2339481483
28,17517.47045844996
29,16644.42532111614
30,16739.80016971599
31,16832.20531573447
32,15461.57430416657
33,16461.54349944876
34,17109.17631323251
35,17693.37387847489
36,17707.00282457062
37,18041.69162245813
38,17800.06941558231
39,18686.3122460561
40,17513.65877337326
41,17111.71827544559
42,16490.82045760286
43,16181.17781546205
44,16345.63683924418
45,16152.80236858535
46,17272.8416193868
47,18264.04679173337
48,16651.97618095606
49,15189.81920723891
50,17006.09872305667
51,17916.27471326878
52,16997.45067284066
53,16592.392835456
54,15752.4574603397
55,16654.98696810858
56,16477.91698442326
57,16916.39114210068
58,17704.24320677611
59,18609.86979736022
60,17672.76672199893
61,18168.99937658275
62,18215.27901616363
63,18125.04366757987
64,17071.54928795727
65,16872.93213908839
66,15565.86661690053
67,17125.40423165565
68,17275.63326541756
69,16595.23097760391
70,17761.0765270531
71,17291.40036348992
72,17217.70455521644
73,19362.82178587889
74,13277.68691096533
75,19699.82232168204
76,17901.70854579196
77,16881.87801538232
78,17493.4626645723
79,16691.00613199658
80,16752.68253695872
81,16933.53733903026
82,15485.16846176973
83,16599.80173242028
84,17197.01546805186
85,17753.14401802412
86,17713.59295081747
87,18238.39656471711
88,17814.66054197956
89,18658.63322435441
90,17491.28256482658
91,17122.27375468444
92,16472.99960915103
93,16755.9287024115
94,16295.25532238642
95,16230.97692124824
96,17549.79974648979
97,18247.70933733282
98,16636.44510365915
99,15384.7401065814


==> data/Torus_k1_Agg0.4/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,864.86198301353
1,880.4829017634539
2,862.8591472920843
3,880.2111726463819
4,851.0145017400538
5,901.7803116508156
6,862.7956509713518
7,882.6316025215241
8,916.3566788399322
9,918.8881239350858
10,920.822863619419
11,883.3194667429565
12,890.1522689929865
13,889.6823125926664
14,891.9687876000222
15,847.3816638421231
16,866.9162936298546
17,829.2737345395348
18,830.3527652741125
19,828.4484273813068
20,847.594299365463
21,862.079660579015
22,854.8636503183802
23,818.6706182505465
24,801.7428136443904
25,828.8712834230798
26,898.8959836444254
27,835.3683541023344
28,835.7714868614423
29,822.5062902674059
30,836.0255065782936
31,823.1753388979446
32,853.1127804947872
33,871.0405758327429
34,927.6378074952594
35,880.4603229375751
36,891.2794427104806
37,873.868125551168
38,957.7744273160814
39,931.4524063345793
40,938.7724694768876
41,887.4700833478989
42,872.4884734819167
43,945.4018848726453
44,879.2119075172607
45,880.7313147716386
46,835.817673745258
47,925.145180094885
48,852.9717179641747
49,824.3256001798437
50,887.0736297565963
51,894.1939742465723
52,876.2520108751221
53,890.2984297878957
54,868.7005240945265
55,909.7043166126092
56,874.3801816491863
57,879.1654145109699
58,907.5436500140834
59,909.5342466987238
60,922.4078005827037
61,881.4130956471081
62,890.3186844995224
63,888.8044361548341
64,868.6100283601174
65,846.2816040040447
66,869.2124663614917
67,829.3668944826445
68,825.0786309493908
69,821.7974156089706
70,844.7104851873024
71,864.4700407966602
72,854.0366919742945
73,817.5462431844667
74,814.2149610813368
75,840.7209561780508
76,898.6427128384837
77,860.9920706731075
78,836.4507784160826
79,828.1035322797899
80,849.4834302243703
81,835.9107906858611
82,865.2777591494773
83,866.4677233301338
84,919.5234593306707
85,883.8567268367849
86,886.2237226387944
87,881.1483733756775
88,952.3203636651111
89,929.0185628818607
90,936.2509589499009
91,887.1337308885605
92,871.921396744071
93,932.7112678610192
94,871.9733192472338
95,878.3182810061497
96,833.0316174678426
97,918.5940425805561
98,849.6978587955347
99,823.6928627800545


==> data/Torus_k1_Agg0.5/AggNoForA.csv <==
AggNo
160
174
164
152
152
148
158
138
148
154
154
146
140
152
148
154
158
168
156
166
162
148
152
170
168
168
156
148
162
162
160
168
158
152
148
152
140
146
150
154
148
138
158
148
152
152
164
174
160
156
160
174
164
152
152
148
158
138
148
154
154
146
140
152
148
154
158
168
156
166
162
148
152
170
168
168
156
148
162
162
160
168
158
152
148
152
140
146
150
154
148
138
158
148
152
152
164
174
160
156


==> data/Torus_k1_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,11990.13891363304
1,12618.80627889076
2,12982.93735255941
3,13208.43379407798
4,13205.49163063293
5,12934.19072007463
6,14002.07757642776
7,13871.70176685645
8,13457.35499107537
9,14545.0804008725
10,13211.23780069743
11,13813.08485072222
12,14740.80297402159
13,13942.99051098758
14,13709.01875583093
15,13027.79538681564
16,12469.78208232633
17,12375.35507011552
18,13158.72438138879
19,13180.23021089062
20,13750.44952828255
21,14098.42183321462
22,12700.01067955304
23,12276.4181674579
24,13039.09162939539
25,12968.80937230708
26,12951.03930998286
27,13728.58283489489
28,13567.55501204752
29,12929.04463546399
30,12967.69473305061
31,11952.95312381569
32,12501.36251626968
33,13356.65270962588
34,14250.20633210494
35,14141.34926480383
36,14763.62506923783
37,14538.95164637865
38,13507.19401901756
39,14667.07968708891
40,13506.8663462268
41,14188.62313521905
42,14842.51456454336
43,13888.14317437632
44,14324.29154956141
45,14059.32353305983
46,13769.16683011077
47,13273.13633897609
48,13868.09984285313
49,12594.39551601281
50,12940.20796522556
51,13255.99966200544
52,13907.74739295901
53,13827.98610533023
54,13499.65293299673
55,13692.55383444246
56,14732.53325207067
57,14228.46599461872
58,13577.49792958832
59,14838.72859142252
60,13583.52082910735
61,14154.7139543663
62,14945.11478806124
63,14158.42738573176
64,13909.62882757746
65,13232.66617065321
66,12457.53777453826
67,12474.47992180086
68,13227.42135646488
69,13408.1624179816
70,13780.37947635983
71,14172.37945582042
72,12998.5136253579
73,12382.84360718897
74,13282.41885959444
75,13029.94180757104
76,13130.47540651462
77,13928.73620647807
78,13616.24567299063
79,13128.55542924223
80,13058.51774922844
81,11986.9955161651
82,12637.37571153938
83,13557.43998931356
84,14129.05707803065
85,14255.04194344652
86,14735.82295681168
87,14708.67280573597
88,13546.78078038803
89,14841.12252015323
90,13529.62194218999
91,14531.02463493926
92,15290.31778551239
93,14128.47614797169
94,14555.0892640993
95,14384.24937737191
96,13934.58049935709
97,13291.69364482581
98,13885.95242497453
99,12647.09793399065


==> data/Torus_k1_Agg0.5/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,839.3061145479927
1,876.4783622646256
2,921.7896913693234
3,845.2900466401735
4,850.1806736578767
5,885.7191286998479
6,881.699339492392
7,898.2829232750905
8,892.216970755353
9,962.2833317196385
10,914.1447535420571
11,943.219806766699
12,887.4170812563027
13,883.4208478915848
14,885.558935953491
15,886.7880661829579
16,863.7568584573612
17,822.2469407595819
18,853.98269174539
19,851.3048620663253
20,843.3923456182426
21,854.0943360686939
22,833.8841144493502
23,828.0368729925951
24,800.8531303671022
25,825.8354303256399
26,871.4282715734469
27,812.6367462438684
28,830.9281504705851
29,827.8507240908406
30,866.6119754559795
31,816.0580600168024
32,877.4442075998529
33,868.004491783297
34,919.3647564484539
35,891.6429335550074
36,891.8498331125949
37,981.8628973868905
38,918.0528361920343
39,932.597225671527
40,925.7232390794115
41,887.042126160813
42,912.4050062505662
43,940.7466850423779
44,872.7701606445721
45,874.7923454027552
46,954.4132797502358
47,920.9337177657288
48,907.8010846482606
49,845.8668331787295
50,871.333014762262
51,890.3289793984503
52,939.6721567488917
53,861.1288351786878
54,867.8983690175851
55,911.7419771014789
56,896.4507240319211
57,901.0456513049169
58,884.0264958066966
59,952.0499760712684
60,912.0171574805083
61,944.8298999624865
62,887.6827853161589
63,883.1084958496722
64,884.2886663522482
65,888.389114075882
66,863.4264090327055
67,822.6782665030121
68,845.0283950288941
69,841.5639146856519
70,840.3294669518485
71,854.1618258064447
72,832.8049861383196
73,828.0875292241878
74,804.3150861725761
75,836.578126174275
76,871.5224073652562
77,825.354963797714
78,831.4493207462192
79,844.1258285707473
80,878.0928947815382
81,820.6769833037703
82,870.6152156325768
83,864.9712505613751
84,910.9860767123788
85,886.7197365946613
86,896.3637200286229
87,976.2057965226821
88,913.4439758287581
89,931.4010464653974
90,922.3195053026469
91,885.8772984439443
92,913.3648727787776
93,918.2888948433206
94,877.5346981509932
95,871.7080423939439
96,948.4555394167973
97,914.5055353644868
98,906.5419977333945
99,856.8902228701519


==> data/Torus_k1_Agg0/AggNoForA.csv <==
AggNo
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4
4
0
0
0
0
0
4
0
4
0
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4
4
0
0
0
0
0
4
0
4
0
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/Torus_k1_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,6363973.552631208
1,inf
2,48183240.37435817
3,7891742499.088382
4,25408067.56976368
5,3258156.528678841
6,100152239.4424303
7,2207749.458649253
8,6358285.775746468
9,2119404.605582078
10,inf
11,17608110.93637311
12,18754522.63333583
13,87660335.89650397
14,128910617.3744259
15,356004427.6347352
16,7688149.503599862
17,409391492.8952463
18,19104879.72508617
19,80995701.93862677
20,181376881.1458738
21,933039552.8924068
22,18534185.07563232
23,148682996.8640814
24,3993092.809039998
25,38472711.16624405
26,22036191.25002106
27,182379825.5361128
28,102093022.5974412
29,117014110.3271855
30,17232139.34350931
31,inf
32,6925258.415223093
33,151755647.7569324
34,199705582.3218573
35,122597689.746515
36,19909999.15553274
37,16543139.54423483
38,173329003.932841
39,2068346.080366202
40,6553794.756459011
41,2541958.830900818
42,157258364.9617893
43,3708975.182389036
44,29446629.12849242
45,5827825808.994604
46,54293682.89137164
47,582959309.5685462
48,5739638.912821891
49,491742316.0823743
50,6363315.765987022
51,inf
52,48268146.34080025
53,7922385836.628332
54,25619064.5861842
55,3278177.214177088
56,100848333.7939323
57,2226441.010366038
58,6403171.698283724
59,2133095.408761731
60,inf
61,17593299.35085802
62,18783621.32313391
63,88001195.41751699
64,129075502.6106043
65,350106127.2673277
66,7693371.969591207
67,432455134.9578506
68,19161724.99297209
69,81005202.87347464
70,181343633.6579858
71,933098295.498413
72,18548453.69345415
73,148825287.7292444
74,4005092.957564956
75,38571132.07713036
76,22044788.9928287
77,182702875.5603339
78,102034671.3005739
79,117024209.1641723
80,17217622.25938921
81,inf
82,6953811.901852943
83,152162646.1515124
84,200905298.8411794
85,123267021.7251925
86,19908185.80882479
87,16601491.75388313
88,174384611.9936254
89,2081764.382150878
90,6584871.024039818
91,2539541.88348882
92,157303351.3805
93,3709037.332214355
94,29454880.21931088
95,5834835060.202192
96,54335746.15526085
97,552217152.8598168
98,5741052.91622746
99,489216140.1055341


==> data/Torus_k1_Agg0/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,927.7797229598298
1,4.126522656905697e+18
2,945.0022417016655
3,966.1751120877217
4,964.5425881529051
5,964.5784863447249
6,974.3515630857805
7,957.6746781427033
8,960.4349614541185
9,964.9899413071647
10,1378763332204337.0
11,986.9019852278873
12,985.0460783202022
13,977.4851695843905
14,964.5961961711749
15,954.4917937133001
16,934.8867529372139
17,925.1865793965615
18,907.209172860147
19,919.5338221426462
20,924.0518002396392
21,936.2300944367562
22,939.6604440694248
23,924.8289033826397
24,925.967305395727
25,942.1789941632401
26,933.4773800971369
27,929.5832877677774
28,917.4282022225068
29,912.1922891170768
30,903.4198252979426
31,1.512769707731802e+19
32,943.2455461036386
33,955.9300592004258
34,965.8683359394973
35,965.7498293212329
36,965.5463182696802
37,961.6455050676557
38,960.5256440773712
39,968.7174493555789
40,984.7939179546452
41,979.4534865407594
42,996.9454266765501
43,989.9271978860619
44,986.3125569958299
45,969.9131901907341
46,933.4240746210282
47,928.034157092162
48,872.5085147023921
49,872.2774407128176
50,928.6272476801445
51,4.10158543325011e+18
52,953.2947677445906
53,967.9444821784277
54,968.0508645646632
55,961.4751142695376
56,976.2616718691445
57,958.6290999419988
58,959.4511980843231
59,957.820144619146
60,1377375501213990.0
61,979.9878613475827
62,986.4020271311082
63,970.9702788832649
64,961.541376050585
65,950.1181311119067
66,932.9335234879215
67,921.4108550327268
68,920.9672152430068
69,913.5373962431759
70,916.932753478544
71,929.7390090136315
72,934.1817625454997
73,923.4264873203877
74,925.9664125325833
75,942.5511687586306
76,934.1039133750573
77,930.9543303640555
78,918.8678494817733
79,921.810314614214
80,905.7601737730682
81,1.507928399620343e+19
82,943.9999155823166
83,956.4510732896401
84,966.743007001388
85,966.5896049997307
86,968.9051950880407
87,961.4718032410394
88,958.457038315848
89,961.7928998773099
90,978.5948195124645
91,974.5093997491158
92,995.2189523505261
93,988.5248101833905
94,985.1794927908893
95,968.8675335651076
96,932.2164938186029
97,931.6508734818666
98,920.9121001290619
99,866.6455224872847


==> data/Torus_k2_Agg0.1/AggNoForA.csv <==
AggNo
78
70
88
84
80
68
72
52
64
60
62
64
78
76
68
72
76
84
76
70
60
64
72
90
120
88
76
64
60
66
80
84
76
70
68
76
78
64
58
60
64
52
72
68
80
84
88
70
78
76
78
70
88
84
80
68
72
52
64
60
62
64
78
76
68
72
76
84
76
70
60
64
72
90
120
88
76
64
60
66
80
84
76
70
68
76
78
64
58
60
64
52
72
68
80
84
88
70
78
76


==> data/Torus_k2_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,825728.4730366718
1,668361.6410256262
2,646783.256751896
3,881565.4146609379
4,848475.3998932117
5,918059.2156548126
6,622046.1907392689
7,630322.4351139405
8,538420.1391177855
9,454953.3570084968
10,599739.7926244539
11,809567.0589300598
12,897898.4265052398
13,1130800.667197339
14,912185.1832624893
15,1146031.476655157
16,961952.6320785375
17,994574.6830341654
18,1119301.063331875
19,1043109.805209156
20,729968.8905137781
21,1011027.945702417
22,511472.0632499634
23,1124864.417767144
24,635078.3193956229
25,1151651.785561458
26,505043.1647295204
27,1039844.987046776
28,712500.9295626576
29,1045309.973081694
30,1182795.401142129
31,969984.2849980885
32,966510.1016305886
33,1123998.394466158
34,867697.8513863215
35,1121034.374389536
36,902204.3279429099
37,800396.003233183
38,610514.4947145015
39,494080.72056184
40,541087.9592552908
41,607961.0657343914
42,575900.2520009258
43,889792.073852459
44,854331.2335812995
45,870330.1539426686
46,644160.7526035302
47,676075.064166798
48,811627.9772069653
49,989833.8152496765
50,825728.4730298262
51,668361.6405265739
52,646783.256737312
53,881565.4146628678
54,848475.3999219052
55,918059.2156710222
56,622046.190719845
57,630322.4351070888
58,538420.1391453339
59,454953.3570359467
60,599739.784870393
61,809567.0589095656
62,897898.4264883962
63,1130800.667247785
64,912185.1833238164
65,1146031.476653153
66,961952.6320860216
67,994574.683036615
68,1119301.063339915
69,1043109.805197822
70,729968.8905221509
71,1011027.945707368
72,511472.0632545758
73,1124864.417763156
74,635078.3193989819
75,1151651.785592176
76,505043.1647338702
77,1039844.987016496
78,712500.929552386
79,1045309.973030447
80,1182795.401121549
81,969984.2849823756
82,966510.101659656
83,1123998.394468707
84,867697.8514160395
85,1121034.374366459
86,902204.3279368723
87,800396.0035007468
88,610514.5303232059
89,494080.7205458533
90,541087.9592502386
91,607961.0658224806
92,575900.2519946931
93,889792.0738938045
94,854331.2335807461
95,870330.1539404418
96,644160.7526034784
97,676075.0641003001
98,811627.9771995655
99,989833.8152672829


==> data/Torus_k2_Agg0.1/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2117.990632266967
1,2939.317283468129
2,2188.296256262952
3,2496.76879271484
4,2523.621861670677
5,2637.199075307118
6,2711.475970404844
7,2536.188806309801
8,2408.566266247509
9,2367.393973171305
10,2067.223690179573
11,2805.745588660756
12,2615.212019619527
13,2742.51141651742
14,2896.579859828103
15,2913.311183544513
16,2673.393542372651
17,2623.061472826921
18,2619.864068179439
19,2415.305609261557
20,2979.089188939739
21,2650.370685997751
22,2835.522625406358
23,3110.691776392889
24,2307.033368414041
25,2926.175562494327
26,2798.440368198886
27,2635.055557602588
28,3044.154918279195
29,2997.520181250899
30,2667.470075243305
31,2805.79036597626
32,2542.079881004628
33,2919.534683154704
34,3050.534507158884
35,2727.549874636355
36,2664.726385817701
37,2790.873929724447
38,2356.009355113649
39,2572.789491974499
40,2536.124165083224
41,2593.441368991897
42,2718.100856551463
43,2633.173640569511
44,2796.028532618622
45,2343.414328001002
46,2199.51152430117
47,2614.446013165495
48,2509.102685491988
49,3083.322739790894
50,2117.860336319424
51,2939.317283167366
52,2188.322060660342
53,2496.763689343707
54,2523.621990318718
55,2637.199229559306
56,2711.475971673564
57,2536.188806305837
58,2408.566266263206
59,2367.393970719463
60,2067.239482566024
61,2803.093907684978
62,2615.233541591414
63,2742.511165549089
64,2896.579859477261
65,2913.311183950532
66,2673.393666184225
67,2623.825708290017
68,2619.864332238045
69,2415.305651151242
70,2979.029063046357
71,2650.428473457366
72,2835.524996879522
73,3110.693155321698
74,2307.033343430604
75,2926.176563998288
76,2798.458970709374
77,2635.078188314083
78,3044.146571219603
79,2997.52061477609
80,2667.534612001332
81,2805.563122594092
82,2542.079993009653
83,2919.534683610091
84,3050.53422300807
85,2727.550072830596
86,2664.738447746812
87,2790.927231084258
88,2360.62448936268
89,2572.789378620298
90,2536.124609585368
91,2593.441377496611
92,2718.10085814907
93,2633.173801901551
94,2796.028696802442
95,2343.926852553991
96,2199.564943122833
97,2614.75038643299
98,2509.200707548504
99,3087.214919021346


==> data/Torus_k2_Agg0.2/AggNoForA.csv <==
AggNo
98
114
100
104
100
94
100
80
72
78
78
86
82
92
94
92
96
112
102
100
96
88
84
136
144
134
88
88
96
96
102
112
96
90
94
92
82
86
74
78
72
80
100
94
100
104
100
114
98
112
98
114
100
104
100
94
100
80
72
78
78
86
82
92
94
92
96
112
102
100
96
88
84
136
144
134
88
88
96
96
102
112
96
90
94
92
82
86
74
78
72
80
100
94
100
104
100
114
98
112


==> data/Torus_k2_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,388696.9821080185
1,335911.3424386897
2,457931.8098615544
3,420834.9209433566
4,407985.2001881764
5,396385.5438793397
6,366300.2513169712
7,305124.1865095969
8,348598.7004867753
9,276188.1132886767
10,312408.9025416524
11,298032.6669608629
12,393327.0500035409
13,325800.66575281
14,357580.5679986035
15,257746.248513447
16,398014.0319070864
17,382224.888575847
18,314561.1792905791
19,368562.1638686297
20,313624.0024721143
21,367021.3103957303
22,375538.4437024121
23,305672.2880903414
24,227473.6005252938
25,303267.7357156757
26,386155.2528950088
27,368605.2286714212
28,304409.0745055313
29,355356.8452087706
30,405927.4493325258
31,376705.6535908847
32,396694.766304712
33,242176.0326180962
34,401496.8462889933
35,359296.3265399928
36,426585.0813065777
37,297545.0406052466
38,308445.6470945255
39,267154.2318534484
40,349669.9945528873
41,299629.1557999558
42,357175.5577724965
43,396136.5420746348
44,408501.2831789472
45,410791.159267911
46,458370.9333463954
47,332821.3254940028
48,388946.9344431706
49,313246.3249207497
50,388696.9820936043
51,335911.3424411817
52,457931.8098635818
53,420834.9209441016
54,407985.2001877868
55,396385.5438789297
56,366300.2513135356
57,305124.186487712
58,348598.7004660957
59,276188.1132789369
60,312408.9025434878
61,298032.6669608074
62,393327.0500061855
63,325800.6657950432
64,357580.5679642015
65,257746.2485126097
66,398014.0318847595
67,382224.888592825
68,314561.1792901995
69,368562.16387419
70,313624.0024834063
71,367021.3103800423
72,375538.4436925611
73,305672.2881027564
74,227473.6008870233
75,303267.7356616349
76,386155.2529388591
77,368605.2286787968
78,304409.0745103462
79,355356.8452056177
80,405927.4493081851
81,376705.6535917863
82,396694.7662686195
83,242176.0326183839
84,401496.8462504806
85,359296.3265294846
86,426585.0813063948
87,297545.255479624
88,308445.6470996236
89,267154.2318509953
90,349669.9945552106
91,299629.1558025347
92,357175.5577839788
93,396136.5420716814
94,408501.2831784272
95,410791.1592666406
96,458370.9333479307
97,332821.325493811
98,388946.9344241873
99,313246.3275005849


==> data/Torus_k2_Agg0.2/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2646.710215857742
1,2199.438017318367
2,2174.649804687235
3,2169.594394383152
4,2135.730247227659
5,2083.656063926459
6,2099.043088646387
7,2125.282474403382
8,2087.042802380576
9,2146.045227815621
10,2065.360652249394
11,2111.211030118075
12,2613.94719218098
13,2143.555557026597
14,2576.394532024923
15,2635.725887553285
16,2134.202711648747
17,2794.259726592771
18,2152.951209070561
19,2667.194296535216
20,2532.92113316312
21,2600.517502722196
22,2727.340472879224
23,1962.933729349038
24,2266.747431696507
25,2267.837416776023
26,2654.312981072363
27,2599.540013040903
28,2605.251141568894
29,2654.976550589381
30,2666.588296089716
31,2792.796920132034
32,2535.243772388726
33,2665.009319964449
34,2451.659557522591
35,2473.950809023304
36,2663.819572606353
37,2429.371746335144
38,2349.26242122265
39,2464.737996696323
40,2393.475351320481
41,2577.024798693484
42,2106.338758734066
43,2090.591234123287
44,2480.766411359001
45,2178.238387974446
46,2197.351762066936
47,2187.31438925863
48,2203.607032786711
49,2072.404891310305
50,2646.905869193442
51,2199.427349172523
52,2174.680706004106
53,2169.56061434612
54,2135.730223445996
55,2083.656063456988
56,2099.043113011382
57,2125.282472400123
58,2087.043239161945
59,2146.044995533805
60,2065.378332298661
61,2111.198030974943
62,2613.92863075359
63,2143.555505961646
64,2576.394525620316
65,2635.747337247656
66,2134.31640236543
67,2794.259849011091
68,2152.9512073135
69,2667.143627562287
70,2532.919919954425
71,2600.517446977216
72,2727.340318978988
73,1962.933736999179
74,2266.747469396728
75,2267.837388391779
76,2654.312488491517
77,2599.494990562263
78,2605.251252566534
79,2654.966909186422
80,2666.58287997309
81,2792.796838349404
82,2535.243885355001
83,2665.009182804644
84,2451.659556245998
85,2473.954442443925
86,2663.827577886032
87,2429.333600615251
88,2349.23441525461
89,2464.737997714831
90,2393.475351281769
91,2577.024797970556
92,2106.338766995506
93,2090.5912344525
94,2480.774905519336
95,2178.254928716292
96,2197.318339692602
97,2187.467856243137
98,2203.642747201754
99,2072.636012367162


==> data/Torus_k2_Agg0.3/AggNoForA.csv <==
AggNo
128
144
136
128
126
120
124
100
102
98
106
114
108
114
124
120
116
116
116
120
114
106
118
142
144
140
122
106
114
116
120
116
120
118
124
114
108
114
102
98
102
100
124
120
126
128
136
144
128
132
128
144
136
128
126
120
124
100
102
98
106
114
108
114
124
120
116
116
116
120
114
106
118
142
144
140
122
106
114
116
120
116
120
118
124
114
108
114
102
98
102
100
124
120
126
128
136
144
128
132


==> data/Torus_k2_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,229156.3145281962
1,205855.8720852089
2,176919.7344043572
3,221066.3249008595
4,215293.7110429649
5,222066.8658052872
6,236312.719297269
7,225532.1357490676
8,215059.648944123
9,222167.3801509389
10,226518.397571164
11,213489.0788652154
12,228210.9279290411
13,254272.0308187847
14,205927.7097372376
15,214944.66091193
16,218394.6731251462
17,246035.1827065806
18,236305.4927059913
19,224764.5937188238
20,215040.461441352
21,215785.9754145784
22,231432.7108069644
23,243492.0842778708
24,215890.0280130409
25,233441.6241163505
26,242264.529572745
27,214960.3304701602
28,215068.4925589988
29,220005.6962359488
30,222115.7476151921
31,246122.4079011952
32,211279.9357320431
33,214962.0203268287
34,207073.643228366
35,245844.8029394803
36,219854.6926868683
37,220756.4311296492
38,212696.3166789073
39,222076.544678344
40,215194.3238972256
41,232543.5683355895
42,236673.9908389771
43,222085.2104610964
44,214817.206941337
45,224450.8037903596
46,191599.6432403107
47,211834.5389451487
48,228930.0484794587
49,169847.5680963138
50,229156.3144994478
51,205855.8720844809
52,176919.7343978755
53,221066.3249015763
54,215293.7110334982
55,222066.865805067
56,236312.7192868713
57,225532.1357484457
58,215059.6489470827
59,222167.3801437556
60,226705.9273354603
61,213489.0788917453
62,228210.9279308664
63,254271.8082510753
64,205927.7097337584
65,214944.6609026353
66,218394.6731225939
67,246035.1827080361
68,236305.4927083318
69,224764.5937135415
70,215040.4614409562
71,215785.9754122084
72,231432.7108078497
73,243492.0843040475
74,215890.0279965377
75,233441.6240996284
76,242264.5295836921
77,214960.330461017
78,215068.4925930437
79,220005.6962351098
80,222115.7476136764
81,246122.4079019069
82,211279.935729039
83,214962.0204136778
84,207073.6432246408
85,245844.8029439621
86,219854.6926906205
87,220756.4311387879
88,212696.3166785268
89,222076.5446804568
90,215194.3239014302
91,232543.5683276247
92,236673.9908177679
93,222085.2104450972
94,214817.2069415788
95,224450.8037818467
96,191599.6431539493
97,211834.5389440788
98,228930.0484785866
99,169847.5681129629


==> data/Torus_k2_Agg0.3/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2111.474534240413
1,2201.978613248558
2,2210.530249132303
3,2205.061437784635
4,2174.965026425237
5,2135.366719120957
6,2126.674073824972
7,2147.250931296638
8,2206.356355944098
9,2142.908969411105
10,2151.802619607945
11,2132.961510066975
12,2147.660148059842
13,2156.909799644479
14,2155.344044564242
15,2165.726730247066
16,2128.57668856887
17,2146.563388525331
18,2152.869408368772
19,2149.578463962222
20,2506.147660814532
21,2613.040336776435
22,2838.970813150523
23,1995.632314430991
24,2266.747455630015
25,2055.444239339146
26,2825.62469571681
27,2594.735390663276
28,2549.239314783367
29,2539.394096541896
30,2222.030850865947
31,2420.807200405063
32,2443.638025599218
33,2668.638621494705
34,2219.819536706871
35,2471.739918431523
36,2488.659738183821
37,2439.959182230088
38,2199.693308856969
39,2156.722148712228
40,2232.277000604867
41,2147.386837424517
42,2132.958122401471
43,2143.202676074303
44,2506.688278094446
45,2213.15388647848
46,2200.97977660508
47,2201.36532125955
48,2102.85766104709
49,2083.032651998585
50,2111.455534949396
51,2201.920192768054
52,2210.55978230235
53,2205.070308994574
54,2175.028445842221
55,2126.233777764668
56,2126.674072873377
57,2147.250931924939
58,2206.355120170224
59,2142.921785776652
60,2151.794470893564
61,2132.966262212981
62,2147.660179220122
63,2156.888108646974
64,2155.329695728598
65,2165.726743169012
66,2128.577451915919
67,2146.563368465789
68,2152.834993384289
69,2149.576022082761
70,2506.147810681442
71,2588.700841579122
72,2838.624035177193
73,1995.632450044027
74,2266.74746053017
75,2055.469313535548
76,2825.62078249332
77,2594.735390690107
78,2549.240404764303
79,2539.396458882975
80,2222.030797864784
81,2420.860956011603
82,2443.63807025849
83,2668.643543782261
84,2219.819701166099
85,2471.732356427074
86,2488.352892687752
87,2439.982114544635
88,2199.690632025764
89,2156.796934816455
90,2232.290530158203
91,2147.386837373194
92,2132.958123374902
93,2143.183516091279
94,2506.69129689119
95,2213.141001409062
96,2201.021071790878
97,2201.508756578445
98,2102.829479313754
99,2083.041399386922


==> data/Torus_k2_Agg0.4/AggNoForA.csv <==
AggNo
146
158
146
140
144
140
144
124
132
116
134
134
128
140
132
136
136
140
144
152
146
134
140
162
168
160
144
134
146
148
148
140
136
134
132
140
128
134
130
116
132
124
144
140
144
140
146
158
146
140
146
158
146
140
144
140
144
124
132
116
134
134
128
140
132
136
136
140
144
152
146
134
140
162
168
160
144
134
146
148
148
140
136
134
132
140
128
134
130
116
132
124
144
140
144
140
146
158
146
140


==> data/Torus_k2_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,144954.00380319
1,159332.904148653
2,145205.4662614778
3,150309.3446144833
4,133822.3021971465
5,145566.0727752853
6,148874.2039833148
7,152378.3687131137
8,154533.6797070546
9,160920.1554706025
10,171807.1170527417
11,147509.0819871924
12,169402.8764070177
13,152569.6476639865
14,146633.5525889063
15,154485.5114338794
16,142286.8128907615
17,148763.8054102756
18,143149.8044952322
19,161163.8689145822
20,145542.3489458463
21,150913.1635445136
22,142826.87386752
23,176169.4792223511
24,113218.0481609032
25,176666.3761570798
26,142747.6695287334
27,150795.1974861158
28,144069.6108026654
29,162056.1231682009
30,143201.6194965961
31,145905.4672726218
32,143211.4770396115
33,154656.9154001976
34,146035.8977251357
35,158300.5601345277
36,167495.6451918038
37,143124.104424997
38,156895.1202260116
39,171851.8784351655
40,154545.2167639647
41,153050.1882027658
42,152142.8891448835
43,145896.2512369749
44,134454.0117206218
45,150389.4220934366
46,154832.59698165
47,158240.2483174622
48,146910.4232072808
49,133595.5035856994
50,144954.0038018912
51,159332.9041494026
52,145205.4662626793
53,150309.3446736266
54,133822.3021974537
55,145566.0727748215
56,148874.2039790246
57,152378.3687160395
58,154533.6797058389
59,160920.1554462488
60,171807.1170399452
61,147509.0819915812
62,169402.8764002404
63,152569.6476649565
64,146633.5525895958
65,154485.5114278704
66,142286.8128887439
67,148763.8053656533
68,143149.8044947158
69,161163.8689082475
70,145542.3489807921
71,150913.1634995018
72,142826.8738719541
73,176169.479190319
74,113218.0481702066
75,176666.37616122
76,142747.6695134802
77,150795.1975003609
78,144069.6107875829
79,162056.1231708016
80,143201.6194919803
81,145905.4672712188
82,143211.4770336037
83,154656.9153914137
84,146035.8977271424
85,158300.5601860996
86,167495.6451899903
87,143124.1044261696
88,156895.1202275056
89,171851.8784377867
90,154545.2167668302
91,153050.1882043202
92,152142.8891435064
93,145896.2512375481
94,134454.0117204358
95,150389.4219655792
96,154832.5969762384
97,158240.2483177065
98,146910.4232071078
99,133595.5035959936


==> data/Torus_k2_Agg0.4/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2193.539344681571
1,2173.122976465748
2,2197.623650655083
3,2201.864747507333
4,2170.952316349292
5,2330.898173443801
6,2122.324451236029
7,2142.223160371294
8,2197.959465804584
9,2202.252018202479
10,2269.09637806881
11,2123.965616339889
12,2142.606449217339
13,2151.398271140882
14,2163.399022250858
15,2160.857117342067
16,2123.962256474743
17,2138.23026864043
18,2146.458979175825
19,2067.695102327741
20,2098.832951931657
21,2495.464523208428
22,2163.075004073796
23,2060.222674835189
24,2021.394797959468
25,2034.804067487425
26,2293.924824203295
27,2391.961098770296
28,2374.100750196055
29,2320.231481624917
30,2234.302955470098
31,2414.000117327354
32,2426.392506143547
33,2372.292011778996
34,2221.367936723129
35,2442.343659894479
36,2472.062622900365
37,2125.803574099843
38,2268.484504568549
39,2225.706980154806
40,2222.626967525098
41,2147.390579482008
42,2127.73846043907
43,2338.576365918518
44,2189.948180992774
45,2209.866522146827
46,2198.971706834087
47,2175.818334253709
48,2200.770987904776
49,2081.954369090282
50,2193.543952028812
51,2173.075763424801
52,2197.649001792967
53,2201.850650972742
54,2170.917828278716
55,2307.401200016778
56,2122.32444958157
57,2142.223160658491
58,2198.027413358181
59,2192.493428729201
60,2269.09637316621
61,2123.963373422096
62,2142.577870421762
63,2151.398473098132
64,2185.333867726033
65,2160.919222646846
66,2123.962264869395
67,2138.179542764958
68,2146.4245091116
69,2067.691842088086
70,2072.874392332516
71,2495.464302821639
72,2163.078112070538
73,2019.841663210359
74,2021.395972733158
75,2075.363041936002
76,2293.926792736505
77,2391.961185442649
78,2374.108265154083
79,2320.232891172785
80,2234.297689457809
81,2413.999815793123
82,2426.392105117134
83,2372.293532840714
84,2244.583468197592
85,2442.343619009246
86,2472.062275663342
87,2405.66348425249
88,2268.484499478615
89,2225.702890514001
90,2222.626968172332
91,2147.390579480489
92,2127.738461834553
93,2338.607187986408
94,2189.941678339157
95,2209.830207958194
96,2198.97073886298
97,2175.803816798865
98,2200.771213419169
99,2081.954918671391


==> data/Torus_k2_Agg0.5/AggNoForA.csv <==
AggNo
160
174
164
152
152
148
158
138
148
154
154
146
140
152
148
154
158
168
156
166
162
148
152
170
168
168
156
148
162
162
160
168
158
152
148
152
140
146
150
154
148
138
158
148
152
152
164
174
160
156
160
174
164
152
152
148
158
138
148
154
154
146
140
152
148
154
158
168
156
166
162
148
152
170
168
168
156
148
162
162
160
168
158
152
148
152
140
146
150
154
148
138
158
148
152
152
164
174
160
156


==> data/Torus_k2_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,118553.8520015615
1,118750.0276902278
2,115852.6383285658
3,118608.8011300911
4,119623.6905106689
5,118131.1032843984
6,124511.4951439639
7,120228.3407677004
8,131862.4721000397
9,130500.9440631848
10,110384.415249987
11,123713.726966367
12,120855.9236616423
13,119042.2008234009
14,117789.9254963408
15,118962.2719535929
16,115104.2042885547
17,114095.1546236112
18,121889.7049446079
19,125942.8499593838
20,125542.5533077656
21,120170.4554982981
22,122183.8946758715
23,120399.6017006367
24,113306.3615352845
25,120797.1414656077
26,127179.7709709117
27,123911.6116429489
28,125592.2696969909
29,120945.9184632163
30,122018.1020006779
31,113678.1054570474
32,115960.1362538947
33,119188.8867778878
34,120650.88309845
35,121574.976547203
36,128141.4343826745
37,123461.6945978167
38,113677.7594840177
39,130254.4249227801
40,122890.3104503733
41,119856.3909210507
42,121433.3248169747
43,116467.8500535382
44,119644.5996177814
45,119111.4080270255
46,116206.5034097984
47,121827.2153452249
48,115935.9113113092
49,119599.7998020221
50,118553.852001708
51,118750.0276914981
52,115852.638331149
53,118608.801126855
54,119623.690511146
55,118131.1032863188
56,124511.4951629304
57,120228.3407675852
58,131862.4721297778
59,130500.9440654702
60,110384.4152199946
61,123713.7269653008
62,120855.9236538038
63,119042.2008243493
64,117789.9254974019
65,118962.2743449282
66,115104.2043051869
67,114095.1546306913
68,121889.7049491635
69,125942.8499607859
70,125542.5533065092
71,120170.4554956069
72,122183.8947907878
73,120399.6017008776
74,113306.3615364334
75,120797.1414665464
76,127179.7709692558
77,123911.6116434626
78,125592.2667156423
79,120945.9183848315
80,122018.1019970655
81,113678.1054707128
82,115960.136256614
83,119188.886779081
84,120650.8831250142
85,121574.9765460552
86,128141.4343776728
87,123461.6945959632
88,113677.7594843688
89,130254.4249264474
90,122890.3104814333
91,119856.3909224107
92,121433.324819426
93,116467.850052763
94,119644.5996619777
95,119111.4080442918
96,116206.5034097994
97,121827.2153475238
98,115935.9113113609
99,119599.799801417


==> data/Torus_k2_Agg0.5/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2149.995417552882
1,2170.984222142475
2,2217.961627045752
3,2199.435364143437
4,2170.015589482638
5,2230.455789991961
6,2225.757876216286
7,2140.179360548938
8,2194.068470747872
9,2281.676676470546
10,2206.286318272113
11,2357.696180241584
12,2157.201082783767
13,2149.620252356962
14,2173.46099677283
15,2159.047603355701
16,2178.097403582431
17,2130.60577841846
18,2044.696383090493
19,2140.509825421238
20,2095.52052547926
21,2058.53870726976
22,2118.778982327153
23,2059.41692993359
24,2021.395937041242
25,1420.277597874962
26,1488.069904099324
27,2403.208482115245
28,1432.083581394174
29,2167.046250109458
30,2138.679338162659
31,2189.555587863318
32,2343.315840002097
33,1458.792730812208
34,1451.330457442923
35,1447.586039314195
36,2147.803294679736
37,2661.012991346321
38,2210.360430374405
39,2286.537687245313
40,2216.934070069051
41,2163.178098918201
42,2237.762007051398
43,2319.393325908504
44,2188.726709687651
45,2207.459107384676
46,2216.97397524403
47,2173.651361594494
48,2326.023548784383
49,2078.68906789947
50,2149.993386757418
51,2170.984222139951
52,2217.897993213544
53,2199.440564587941
54,2169.974125474438
55,2311.532991493848
56,2232.745591117898
57,2140.179360279179
58,2194.020987271273
59,2281.680726211509
60,2206.300973324699
61,2357.683624824591
62,2158.645835669563
63,2149.605374596668
64,2152.410614009291
65,2159.047595787349
66,2195.753444629564
67,2130.605852623536
68,2044.696367377399
69,2140.507791643649
70,2069.57787063902
71,2058.519042948829
72,2118.788521879746
73,2018.996342325031
74,2021.401430926085
75,1420.272488383743
76,1488.0608621985
77,2403.20840923877
78,1432.084003559904
79,2206.445531025608
80,2138.679702445075
81,2189.503316822481
82,2342.871186782409
83,1458.792422664945
84,1451.33067063902
85,1447.585569975608
86,2147.805636880092
87,2667.265189819599
88,2210.363307551656
89,2286.58193194114
90,2216.894530452211
91,2207.757568924972
92,2230.731206620733
93,2319.378800283213
94,2188.773434392936
95,2207.438670250254
96,2216.983443369438
97,2173.698207094056
98,2253.729320617713
99,2078.682571127796


==> data/Torus_k2_Agg0/AggNoForA.csv <==
AggNo
0
0


==> data/Torus_k2_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,76332711.46904355


==> data/Torus_k2_Agg0/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,3312.946914695756


==> data/Torus_k3_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,82
1,70
2,88
3,84
4,80
5,68
6,72
7,52
8,64
9,60
10,60
11,68
12,78
13,76
14,70
15,72
16,76
17,80
18,80
19,66
20,56
21,64
22,72
23,90
24,120
25,90
26,72
27,64
28,56
29,66
30,80
31,80
32,76
33,68
34,66
35,76
36,78
37,68
38,60
39,60
40,64
41,52
42,68
43,68
44,80
45,84
46,88
47,70
48,86
49,76
50,82
51,70
52,88
53,84
54,80
55,68
56,72
57,52
58,64
59,60
60,60
61,68
62,78
63,76
64,70
65,72
66,76
67,80
68,80
69,66


==> data/Torus_k3_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,4635471.704905873
1,3009132.231765285
2,3019847.23149802
3,3903417.914393243
4,3391220.328948933
5,4222529.596504482
6,2456205.188801696
7,2398306.731843105
8,1905002.845038774
9,1625573.911779384
10,1965396.54831595
11,3621412.238087447
12,4596359.241505386
13,5659635.315596664
14,3613127.053273033
15,6123314.654120755
16,5390352.279955932
17,4222175.693389482
18,5945179.151682251
19,5292445.232777399
20,3678634.545500494
21,4787802.003214471
22,2023341.31708307
23,6714137.117409416
24,2888547.720797499
25,6655440.595808419
26,2008110.657447219
27,5079998.596779477
28,3684959.211387533
29,5251639.734765274
30,5315839.457431945
31,4694021.163881488
32,5072532.886450677
33,6130310.738961972
34,3309160.352874804
35,5679825.773409607
36,4623763.505777394
37,3636531.500969481
38,2458515.813725049
39,1635763.089565293
40,1904155.266650797
41,2402665.219622881
42,2450985.275585357
43,4626398.96844287
44,3361129.066112644
45,3329092.687952283
46,3012853.967787853
47,2799212.628510494
48,4620843.777699854
49,4237300.034307281
50,4635471.70474306
51,3009132.23152899
52,3019847.231612686
53,3903417.917250897
54,3391220.328751753
55,4222529.594681177
56,2456205.188777749
57,2398306.731987635
58,1905002.845042084
59,1625573.9118642
60,1965396.548486969
61,3621412.239048624
62,4596359.241532033
63,5659635.32577855
64,3613127.066932605
65,6123314.695319562
66,5390352.287546223
67,4222175.693803923
68,5945179.155033745


==> data/Torus_k3_Agg0.1/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,7971.921579353249
1,8153.042292095203
2,7024.854853988676
3,7980.525481734762
4,7621.125947371186
5,9230.900833641335
6,9502.553647123632
7,7901.105153340864
8,8595.72541557993
9,8800.662993202082
10,7709.593085183444
11,8471.162915540992
12,8546.34637510179
13,9133.88128673787
14,10013.3716875023
15,10303.86313420726
16,8654.038860591381
17,8622.846790196467
18,8745.640305933848
19,8590.397165672137
20,9510.284219517114
21,7690.543924984645
22,8695.988679788516
23,9793.392675918987
24,7343.887800929897
25,10234.63806327792
26,8589.88173110687
27,8137.698336461001
28,9507.939117949143
29,9267.094196421484
30,8742.710785445068
31,8623.426995532358
32,8623.365494174786
33,9726.682805558368
34,10014.20021588867
35,9134.182651965566
36,8526.649829615877
37,8445.735720462506
38,7353.861583917186
39,9050.782398240844
40,8726.77711574913
41,8304.813887572753
42,9510.675599225866
43,9217.233365226655
44,7832.99202516204
45,7956.425030008953
46,7024.685486613142
47,7574.735214942244
48,7964.542428359755
49,9066.564684738085
50,7970.545433720618
51,8153.043559912982
52,6985.0608900237
53,7980.593030303266
54,7621.125357473916
55,9230.9008138415
56,9502.553646353732
57,7901.105153363304
58,8595.7254155669
59,8800.663266570773
60,7709.593085144911
61,8470.933357069873
62,8525.467405886613
63,9133.881604731552
64,10013.3716878159
65,10303.86313430494
66,8655.019457219076
67,8622.845803498176
68,8745.641466612968


==> data/Torus_k3_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,102
1,114
2,100
3,104
4,100
5,94
6,100
7,80
8,72
9,78
10,76
11,90
12,82
13,92
14,96
15,92
16,96
17,112
18,102
19,96
20,92
21,88
22,84
23,136
24,144
25,136
26,84
27,88
28,92
29,96
30,102
31,112
32,96
33,88
34,92
35,92
36,82
37,90
38,76
39,78
40,72
41,80
42,96
43,94
44,100
45,104
46,100
47,114
48,106
49,112
50,102
51,114
52,100
53,104
54,100
55,94
56,100
57,80
58,72
59,78
60,76
61,90
62,82
63,92
64,96
65,92
66,96
67,112
68,102
69,96
70,92
71,88
72,84
73,136
74,144
75,136
76,84
77,88


==> data/Torus_k3_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,1663159.597656146
1,1290975.157659348
2,1506457.596033726
3,1346881.349470376
4,1316965.590291925
5,1303060.976116209
6,1282285.602922683
7,1213840.849197756
8,1229414.647766754
9,976589.7173290187
10,1077592.769518664
11,1068902.652519226
12,1445440.297309066
13,1554425.752042386
14,1408170.153559887
15,981824.3222454106
16,1825191.43524095
17,1488613.943319394
18,1687062.556019937
19,1665441.615165053
20,1177502.236526148
21,1382112.341305242
22,1496745.344790756
23,1069743.195072213
24,765218.8714103493
25,1078844.874429435
26,1489332.807410015
27,1382012.401079401
28,1227134.000206495
29,1677741.988699456
30,1366607.573324236
31,1492565.759260091
32,1861494.734447087
33,1024046.562570938
34,1564075.264618267
35,1562901.676720072
36,1455643.740409689
37,1005770.988459346
38,1078625.732011017
39,934544.0184647532
40,1229970.280060055
41,1217450.500741591
42,1333648.814863204
43,1343920.855771544
44,1383744.002337455
45,1165426.984842094
46,1505541.132713182
47,1363793.400065322
48,1668160.824405801
49,1157088.04330553
50,1663159.597460516
51,1290975.1600222
52,1506457.596055836
53,1346881.34958427
54,1316965.590302746
55,1303060.976200653
56,1282285.602919818
57,1213840.84926243
58,1229414.647830941
59,976589.7173171554
60,1077592.769549092
61,1068902.652507072
62,1445439.300049504
63,1554425.751842803
64,1408170.153651641
65,981824.3222383694
66,1825191.435289838
67,1488613.946116768
68,1687062.556004145
69,1665441.615179626
70,1177502.236514109
71,1382112.341290441
72,1496745.344745056
73,1069743.195105764
74,765218.8714177938
75,1078844.874444737
76,1489332.8074192


==> data/Torus_k3_Agg0.2/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,7990.164690385042
1,8378.280493331364
2,6898.85591291952
3,6890.858162416747
4,7251.736809337704
5,7164.290815571481
6,7350.550019513478
7,8173.960556075222
8,7649.197493231661
9,7813.221646771749
10,6709.240201636263
11,7822.918900873125
12,8543.451034763386
13,7794.898832154151
14,8436.551990275148
15,7535.639720504692
16,7394.646161924664
17,8238.841247895885
18,7775.442331827852
19,8114.800037888274
20,7211.67970658999
21,8430.738925151816
22,8369.21648869339
23,5538.332993753469
24,5605.006217416651
25,6146.407008374351
26,7727.740508094002
27,7653.601700429745
28,7774.27868857679
29,8067.1986228551
30,8638.594419602636
31,7563.325829395096
32,7085.77819999329
33,7507.606488117293
34,7989.54489331058
35,7821.690201375912
36,8544.57541245334
37,7822.217890434799
38,8197.941162835376
39,7707.634391988138
40,7499.889886423909
41,8521.887479530047
42,8286.331331779456
43,7143.613693737092
44,7444.018600032079
45,6857.762479549436
46,7009.183217271886
47,8382.121128314924
48,7989.852145284497
49,8009.303024598867
50,7990.144819064262
51,8377.395384150286
52,6899.01175307424
53,5726.719433058483
54,7799.474074931454
55,7202.476839476363
56,7350.550034561905
57,8173.960556036339
58,7649.197493227343
59,7813.221646688487
60,6709.332697508104
61,7823.140340652756
62,8543.446467660913
63,7823.212840494853
64,8436.551991043902
65,7535.643650493183
66,7394.444317366587
67,8238.696081805112
68,7774.280892983696
69,8114.800112893357
70,7211.679707099356
71,8430.738927032995
72,8369.214135021995
73,5538.33299392466
74,7149.903557982586
75,6146.406924898824
76,7727.742525828352


==> data/Torus_k3_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,132
1,140
2,136
3,128
4,126
5,122
6,128
7,100
8,102
9,98
10,104
11,118
12,108
13,122
14,126
15,122
16,120
17,116
18,120
19,116
20,110
21,106
22,118
23,146
24,144
25,146
26,118
27,106
28,110
29,116
30,120
31,116
32,120
33,116
34,122
35,122
36,108
37,118
38,104
39,98
40,102
41,100
42,124
43,122
44,126
45,128
46,136
47,140
48,136
49,132
50,132
51,140
52,136
53,128
54,126
55,122
56,128
57,100
58,102
59,98
60,104
61,118
62,108
63,122
64,126
65,122
66,120
67,116
68,120
69,116
70,110
71,106
72,118
73,146
74,144
75,146
76,118
77,106
78,110
79,116
80,120
81,116
82,120
83,116
84,122
85,122
86,108
87,118
88,104
89,98
90,102
91,100
92,124
93,122
94,126
95,128
96,136
97,140
98,136
99,132


==> data/Torus_k3_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,780781.0018441752
1,811788.3808042957
2,610638.7610490603
3,756096.6639404673
4,728060.0524179961
5,678555.3841633518
6,792256.6624784524
7,803012.6111567749
8,810250.8432215932
9,744510.3424540855
10,793695.5896476436
11,830900.966472469
12,866725.2710859335
13,879369.9449857534
14,705996.7470662856
15,828167.4572570934
16,786930.7483259374
17,847705.5346015475
18,815575.6501625159
19,823344.51791971
20,839571.4164386512
21,766596.1912429878
22,937834.7497177436
23,781265.6249454654
24,765218.8714080747
25,786090.4535066083
26,926152.2871643964
27,740906.2358068293
28,786270.6397418568
29,785112.3667165843
30,775558.2068208056
31,753712.4782920446
32,750447.1296441838
33,829268.8677984043
34,706896.71056261
35,878831.8453161868
36,877880.5002911151
37,821294.8518113662
38,725785.077418408
39,746736.1625250976
40,751114.2767107327
41,777234.9667545711
42,865400.9436867991
43,685198.9876954521
44,724343.7190193596
45,795780.817247085
46,610736.3671240606
47,838835.6639306791
48,736557.8344818687
49,603044.1157240102
50,780781.0018454866
51,811788.3807791757
52,610638.7610492602
53,756096.6639314505
54,728060.0524218021
55,678555.3841680224
56,792256.662482314
57,803012.6111560676
58,810250.8432685867
59,744510.3424411789
60,793695.5895736129
61,830900.966499207
62,866725.2710640195
63,879369.8763178911
64,705996.747063569
65,828167.4572990914
66,786930.7483233248
67,847705.5346073962
68,815575.6501751099
69,823344.5179148283
70,839571.4166647556
71,766596.1912583497
72,937834.7497179008
73,781265.6249452245
74,765218.8714049247
75,786090.4535045977
76,926152.287249808
77,740906.2325576165
78,786270.6400580563
79,785112.3667165925
80,775558.2068058508
81,753712.4782865567
82,750447.1296507305
83,829268.8678419205
84,706896.7105630287
85,878831.8453143683
86,877880.6035855787
87,821294.8517959685
88,725785.0774289058
89,746736.1625159511
90,751114.2766928934
91,777234.9669772619
92,865400.9436878236
93,685198.9876908378
94,724343.7190190846
95,795780.8172975086
96,610736.3671369725
97,838835.663932548
98,736557.8344878699
99,603044.1157283449


==> data/Torus_k3_Agg0.3/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,5738.738691574761
1,7466.38655436885
2,6838.530556582918
3,5749.842262683731
4,5466.484481478156
5,7160.965787953885
6,7154.618560567843
7,7421.333434981482
8,7740.427383743285
9,7646.078862845561
10,7510.274599358278
11,7459.015038836181
12,7430.277360125221
13,7949.524614637189
14,4152.303346414711
15,7864.998776081809
16,7525.400638021682
17,6723.519115207292
18,7763.089701062927
19,7717.690025975467
20,7435.801618326559
21,8382.056513945
22,8484.223998915077
23,6115.97406499896
24,7149.903558360221
25,7074.597493534058
26,7313.923105680817
27,7676.609639239175
28,8298.163725817498
29,7555.466699299672
30,7576.470534998063
31,6748.724175664746
32,6229.379888848507
33,7934.963353167668
34,5962.920828836926
35,7001.523485378329
36,6608.980470219162
37,8048.788859577631
38,7530.619366449569
39,7220.682294410289
40,7818.857628276401
41,6693.211699323529
42,5609.884014460617
43,7653.736071382868
44,8219.262702823411
45,6839.473392089373
46,5625.536989323766
47,7427.230382495087
48,5887.584221282039
49,4100.672986345628
50,5737.650301270008
51,7475.473931716043
52,6814.537374548313
53,6630.252530583947
54,4958.320046298918
55,7196.479755516955
56,7154.618560559882
57,8093.288175328524
58,7740.254037722499
59,7645.995269257287
60,7510.438019482152
61,7456.470421645427
62,7430.277384243807
63,7313.791985108084
64,4152.303346389818
65,7865.003803710523
66,7100.151544390616
67,6724.653591046164
68,5371.015931901466
69,7718.715523197896
70,7435.784600373646
71,8381.71127969158
72,8484.227410727202
73,6117.225783803127
74,5613.541308070154
75,6771.970942124621
76,7477.843493971248
77,7676.440438703157
78,8298.163719541726
79,7555.490258047004
80,7575.306420239766
81,6749.049267365197
82,6229.379826467241
83,7934.93928506296
84,5705.816496096106
85,6610.458359689537
86,6608.976050657798
87,8048.779061415218
88,7531.261204125472
89,7220.680579527012
90,7367.56288651271
91,6693.211701814809
92,4597.827921010885
93,7653.73607136116
94,8215.567480543163
95,5915.058666672408
96,5652.057355088872
97,6106.810810626889
98,4961.895022307758
99,4099.955498409396


==> data/Torus_k3_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,150
1,158
2,146
3,140
4,144
5,140
6,144
7,124
8,132
9,116
10,132
11,138
12,128
13,140
14,134
15,136
16,138
17,136
18,148
19,148
20,142
21,134
22,140
23,162
24,168
25,162
26,140
27,134
28,142
29,148
30,148
31,136
32,136
33,132
34,130
35,140
36,128
37,138
38,132
39,116
40,132
41,124
42,140
43,140
44,144
45,140
46,146
47,158
48,154
49,140
50,150
51,158
52,146
53,140
54,144
55,140
56,144
57,124
58,132
59,116
60,132
61,138
62,128
63,140
64,134
65,136
66,138
67,136
68,148
69,148
70,142
71,134
72,140
73,162
74,168
75,162
76,140
77,134
78,142
79,148
80,148
81,136
82,136
83,132
84,130
85,140
86,128
87,138
88,132
89,116
90,132
91,124
92,140
93,140
94,144
95,140
96,146
97,158
98,154
99,140


==> data/Torus_k3_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,480508.7311677227
1,508013.5765022286
2,503233.9437011519
3,490106.3722980001
4,512577.9080690561
5,562536.3549473382
6,496056.5823340014
7,506775.9400671293
8,570112.9525145624
9,742339.184868376
10,667039.7701209111
11,558668.7678119597
12,520266.6436264947
13,538438.0065451015
14,555005.4599341933
15,473330.418009747
16,461189.8212458316
17,545144.4063455906
18,514248.4369918841
19,542137.6915852221
20,533346.3771927196
21,570739.3333477647
22,531608.4253564365
23,647225.1848747757
24,394026.5996229876
25,664568.1588167793
26,532687.2814909369
27,569450.9929941955
28,531610.7992279005
29,542009.535535193
30,519616.4068274844
31,565282.7906206206
32,459153.4894406227
33,508264.2320274085
34,543099.937382327
35,532536.6521140147
36,507954.3561486169
37,556834.5926414927
38,666632.0762142763
39,734250.0183351907
40,661607.3654843544
41,538400.2832750343
42,508027.283945735
43,562865.7568866834
44,484061.838880087
45,490630.8669235487
46,507809.3054538516
47,507647.2410124697
48,532181.5222439566
49,445326.171662749
50,480508.7311660385
51,508013.5765019954
52,503233.9437028935
53,490106.3723039044
54,512577.908086577
55,562536.3549600035
56,496056.5823319153
57,506775.9400684536
58,570112.9525154693
59,742339.1848792731
60,667039.7702455943
61,558668.7678117941
62,520266.6553447979
63,538438.0065453874
64,555005.4599352062
65,473330.4180096081
66,461187.2222858836
67,545144.4065093378
68,514248.4368097268
69,542137.6916045948
70,533346.3772344615
71,570739.3361658145
72,531608.4253813891
73,647225.1848701577
74,394026.5996205647
75,664568.1587093013
76,532687.2815132977
77,569450.9904978805
78,531610.7992288013
79,542009.5355223628
80,519616.4068148425
81,565282.7906305185
82,459087.1800909365
83,508264.2320271611
84,543099.9374723583
85,532536.6521891635
86,507954.3272840595
87,556834.5925182693
88,666632.0762179435
89,734250.0183288237
90,661607.3654873299
91,538400.2830843913
92,508027.2835508342
93,562865.7542154843
94,484061.8388507095
95,490630.8669282353
96,507809.3054547298
97,507647.2410130119
98,532181.522239411
99,445326.1716652982


==> data/Torus_k3_Agg0.4/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,5368.750186323607
1,6540.89416589449
2,6687.925754269006
3,4907.748812282886
4,5541.154083910906
5,6539.031691074063
6,6701.088892252845
7,6517.2875347528
8,7139.020514560994
9,7339.959221767824
10,6252.843980006353
11,7463.595630594912
12,5802.999190695721
13,7269.97416128858
14,7592.013949580467
15,7542.079587693547
16,5527.380022268241
17,5588.043382114058
18,6467.646251895194
19,7478.290906650089
20,5900.086076870085
21,7794.893663500976
22,5581.911010233085
23,6901.112706841343
24,5576.803937822014
25,7292.497270805469
26,5901.617272040942
27,7520.246375097729
28,5925.805231665307
29,5653.301062236294
30,5820.859509488768
31,7477.873094049888
32,7065.832915733635
33,7462.740391539846
34,6038.760202901507
35,6701.457902920611
36,7236.520732989532
37,5040.060397942693
38,7518.400612179374
39,7107.923060574443
40,5945.889974587362
41,5483.95591616821
42,5597.261003653521
43,6248.184671960442
44,5334.842643873472
45,6127.486042786949
46,5646.089713534159
47,5964.445734968322
48,5971.241257391633
49,4100.04958095854
50,5368.750769788515
51,5728.875563363476
52,7194.763094699077
53,6131.363471128375
54,5751.904584968967
55,7116.481834532098
56,5587.857140848696
57,6517.287534752123
58,5955.141474252877
59,7258.512283912642
60,4629.141988318089
61,7466.41589104154
62,6690.617156599588
63,7269.975085280485
64,6979.39080322955
65,7535.156243168288
66,5527.433627423506
67,5588.043631771156
68,5635.470090381153
69,7478.291110339485
70,5900.083255195427
71,7812.689457449208
72,6706.932046825294
73,6855.883157062153
74,5565.951295182965
75,7400.326534924654
76,6708.156855548351
77,7527.039942091726
78,6488.103691830822
79,5540.824512095708
80,5820.859324871
81,7477.863580435858
82,7066.441544651057
83,7462.74024614521
84,5894.93205740168
85,6728.148753135323
86,7237.125353535708
87,5676.825433542101
88,6804.376882903958
89,7107.796702593863
90,5945.889974577961
91,5483.955916167702
92,6618.417595947648
93,6814.555550435363
94,5399.822342910718
95,4206.274978038768
96,5879.25439647691
97,6085.829879246742
98,7244.912401556754
99,4100.057461695162


==> data/Torus_k3_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,164
1,174
2,164
3,152
4,152
5,148
6,158
7,138
8,148
9,154
10,152
11,154
12,140
13,152
14,150
15,154
16,158
17,168
18,160
19,166
20,158
21,148
22,152
23,170
24,168
25,170
26,152
27,148
28,158
29,166
30,160
31,168
32,158
33,150
34,146
35,152
36,140
37,154
38,152
39,154
40,148
41,138
42,154
43,148
44,152
45,152
46,164
47,174
48,168
49,156
50,164
51,174
52,164
53,152
54,152
55,148
56,158
57,138
58,148
59,154
60,152
61,154
62,140
63,152
64,150
65,154
66,158
67,168
68,160
69,166
70,158
71,148
72,152
73,170
74,168
75,170
76,152
77,148
78,158
79,166
80,160
81,168
82,158
83,150
84,146
85,152
86,140
87,154
88,152
89,154
90,148
91,138
92,154
93,148
94,152
95,152
96,164
97,174
98,168
99,156


==> data/Torus_k3_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,406447.8921280769
1,408806.0286504006
2,393180.3188867843
3,425185.8279139791
4,413800.407047348
5,428544.7824569609
6,474786.9622990087
7,484698.8889294302
8,533159.1273739141
9,547212.6988234153
10,471999.5639795832
11,539189.9972284765
12,450918.9294620078
13,462261.0545742149
14,469469.0666841172
15,437625.7963383147
16,361744.9735154784
17,420447.3513913971
18,439836.6239795006
19,434025.6150112171
20,426665.0142316569
21,452015.2301874383
22,422932.982023192
23,408651.2265718446
24,394026.599637859
25,428149.9718265784
26,422868.6541404452
27,454857.6475527572
28,499177.184386901
29,417266.2689025531
30,442740.7861429715
31,448877.2803064132
32,428901.887206648
33,401535.0306657915
34,421954.7790929739
35,416606.0558797701
36,411994.3396083324
37,520366.4830883756
38,458762.0984148802
39,434393.876146075
40,460861.5350171856
41,517779.2532646842
42,474237.6018084127
43,434824.2787629408
44,425128.1372588987
45,416193.8267890622
46,399811.6939634463
47,408300.2467969412
48,378585.2737110236
49,400235.3199916899
50,406447.8921314823
51,408806.0286504534
52,393180.3188867772
53,425185.8279139787
54,413800.4070467661
55,428544.7816551622
56,474786.9622850462
57,484698.8889113031
58,533159.1273749684
59,547212.6988239165
60,471999.5639917995
61,539189.9972238976
62,450918.8919517841
63,462261.0546007504
64,469469.0666819147
65,437625.7963591474
66,362477.5451249865
67,420447.3515179037
68,439836.623974299
69,434025.615009215
70,426665.0141513217
71,452015.2301822728
72,422932.9820200793
73,408651.2265691083
74,394026.5996310398
75,428149.9718580898
76,422868.6670881226
77,454857.6466743081
78,499177.1843911914
79,417266.26890123
80,442740.7861403851
81,448877.2803943983
82,428901.8866994339
83,401535.0306644752
84,421954.7790865598
85,416606.0558790347
86,411994.3396078404
87,520366.4830915086
88,458762.098413777
89,434393.8760513802
90,460861.5350874342
91,517779.2532642932
92,474237.6021430093
93,434824.2808259947
94,425128.1372689011
95,416193.8267887012
96,399811.6939633961
97,408300.2467972345
98,378585.2737105661
99,400235.319989412


==> data/Torus_k3_Agg0.5/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,5352.677264767127
1,7065.631220660718
2,6659.689009832238
3,5799.959027388323
4,6329.195414955301
5,6398.477639784527
6,7479.763962831234
7,5487.358354310355
8,5905.790918661412
9,6309.089555060562
10,6065.992830918436
11,5215.811164058216
12,5022.125352180153
13,5546.400355333601
14,5867.283302013804
15,5862.218032178371
16,7770.839301991664
17,7116.705171801703
18,4204.750583736048
19,5541.395290424999
20,4815.606302454259
21,5500.743922977232
22,6932.481061829926
23,6729.51768084314
24,6585.834071999268
25,4830.429716710888
26,5831.356193581359
27,7596.050700993099
28,5322.320145681975
29,5890.054798149759
30,5612.458217553987
31,6760.852922997681
32,7471.370135773111
33,5904.665507205851
34,5581.861340858929
35,5710.539264891086
36,5886.332991414296
37,5932.767905233676
38,7252.647154116276
39,6104.603964422536
40,4460.200845875888
41,5816.383037333648
42,6418.869611712541
43,6226.26202612327
44,4152.901383732645
45,5546.396438135055
46,4414.26037690175
47,6083.723373065052
48,5330.799520041036
49,5469.02378689641
50,5352.677315736314
51,5795.754788971896
52,4413.939288204191
53,5714.032008555241
54,5732.913829270122
55,7214.083127030868
56,7479.763962632483
57,5843.779180319894
58,6136.747149351059
59,7849.241510596007
60,6794.288402885356
61,5215.811152459088
62,5807.3845354219
63,5554.270366382289
64,6228.845687149302
65,7525.304374580385
66,7627.403237816647
67,7116.802522623986
68,4204.750661677353
69,5609.696095444946
70,4241.256662109872
71,5661.506614727699
72,7275.056765937939
73,5822.739619296492
74,6585.977089360324
75,5735.054970652553
76,5831.356193570694
77,7596.052059793951
78,5923.988855765899
79,5757.097088209469
80,5575.952068687128
81,6760.82380387717
82,7340.559490456832
83,5904.699491816937
84,4476.808715360341
85,5600.706681380953
86,4244.398954870267
87,7197.812872929458
88,5903.514314363377
89,5915.805674893379
90,6799.216166738303
91,5816.383037257768
92,6054.925494938695
93,6195.701068005863
94,5564.033864872331
95,5759.806163358429
96,6106.691804003512
97,6083.721247388403
98,4226.536051603517
99,5639.74091641173


==> data/Torus_k3_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0


==> data/VanishingSphere_k1_Agg0.1/AggNoForA.csv <==
File Index,AggNo
0,240
1,312
2,272
3,320
4,272
5,320
6,272
7,288
8,288
9,264
10,216
11,216
12,264
13,216
14,216
15,216
16,216
17,240
18,128
19,152
20,200
21,152
22,144
23,216
24,144
25,96
26,120
27,120
28,144
29,144
30,72
31,120
32,96
33,128
34,128
35,56
36,80
37,32
38,48
39,96
40,72
41,96
42,48
43,72
44,24
45,24
46,72
47,48
48,48
49,56
50,32
51,32
52,32
53,24
54,24
55,24
56,0
57,0
58,24
59,24
60,24
61,0
62,0
63,0
64,8
65,8
66,8
67,8
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/VanishingSphere_k1_Agg0.1/AggNoForCombinedA.csv <==
AggNo
336
456
448
472
320
368
392
408
336
360
360
288
312
264
312
264
264
336
136
200
248
200
192
288
144
168
144
168
168
192
72
168
144
160
176
56
104
32
72
144
72
120
72
96
24
24
120
48
48
64
56
32
32
48
24
24
0
0
48
24
24
0
0
0
16
8
8
8
0
0
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.1/AggNoForSolveIncrementForA.csv <==
AggNo
96
144
176
152
48
48
120
120
48
96
144
72
48
48
96
48
48
96
8
48
48
48
48
72
0
72
24
48
24
48
0
48
48
32
48
0
24
0
24
48
0
24
24
24
0
0
48
0
0
8
24
0
0
24
0
0
0
0
24
0
0
0
0
0
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.1/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,214029.9393883933
1,164137.1390658671
2,168904.5731356275
3,143615.6913151926
4,208591.0576088933
5,99448.9744664652
6,113595.4007184214
7,131467.3026089619
8,143249.2016131545
9,175170.9263510607
10,152636.4100233692
11,151077.3018022837
12,87577.25227885297
13,110321.1074226116
14,144058.4476912899
15,184089.3726422156
16,285529.0571599655
17,111334.3177769865
18,145747.6046885703
19,121547.1149363166
20,73712.65281374112
21,108005.3681768656
22,161585.2866278466
23,82341.42012886122
24,106426.9223223246
25,176057.2190574601
26,79258.62495437067
27,128932.9386881689
28,151957.6783759231
29,81958.88192887593
30,127061.202442941
31,74443.5785762368
32,120153.8828383101
33,65901.19795856402
34,101973.209297306
35,295355.0611764393
36,103802.2861848512
37,151750.6768776083
38,94386.04311109844
39,57058.5821987156
40,95545.5199807222
41,57416.15511131892
42,129205.9827792194
43,67712.43691105701
44,192174.8894334679
45,83501.95842466631
46,49534.88319361974
47,104357.4227225599
48,64433.33857938838
49,42783.29088579871
50,104817.5434439747
51,59260.59806301369
52,37601.34786484022
53,142571.8534779438
54,68801.52622242531
55,41161.8540266874
56,153642.9442272117
57,92016.13991643777
58,58482.20570657131
59,36304.04935021736
60,23851.6065166254
61,148623.4969294067
62,73603.4420269302
63,44123.90716573079
64,30248.47323081485
65,23261.89172522034
66,20447.11268278385
67,21450.66399294476
68,140333.0574002363
69,77359.12697838487
70,56363.89767549311
71,27800.48891323471
72,17931.93307062344
73,13925.91577529864
74,11784.15286471662
75,10826.98416840389
76,10446.22235632657
77,10438.45691198029
78,10430.38117875055
79,10422.74720755831


==> data/VanishingSphere_k1_Agg0.1/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2138.508204927441
1,2260.311582404241
2,1747.550031574156
3,2019.881818525939
4,2062.59064440766
5,2110.420948194249
6,2246.282063649964
7,2227.281960759976
8,2280.653053381483
9,2157.490621409055
10,1873.39766434127
11,1903.814227722565
12,2248.277583967856
13,2290.411882098763
14,2248.709513242665
15,2286.617694567808
16,2448.203627338998
17,2247.061059292412
18,2514.462376417549
19,1670.613863252101
20,1859.936263004036
21,2271.160839073924
22,2628.646032960185
23,2267.673444805495
24,2269.72933111899
25,1893.19945193998
26,1949.567097414397
27,2050.134720364341
28,1991.451401453136
29,1914.832868503466
30,2463.35784403805
31,2390.54951566065
32,2449.510009650117
33,2616.052236060315
34,2420.009470651
35,2454.235816802799
36,2432.644059681435
37,2497.031777716702
38,2420.8439416844
39,2375.997787210621
40,2445.362347450228
41,2296.405897987809
42,2603.983936774179
43,2458.072326757402
44,2446.983482157797
45,2411.077392963321
46,2396.540750576423
47,2266.56551853055
48,2255.392628675391
49,2413.228848080777
50,2441.033089010679
51,2383.884219771112
52,2452.219688764648
53,2420.081267341282
54,2404.870766792985
55,2369.853706821512
56,2389.338855411057
57,2385.113517005296
58,2380.592212950552
59,2379.01568881125
60,2339.49234517035
61,2423.903168860665
62,2344.671293940447
63,2290.808991541737
64,2285.581273388398
65,2264.665662758499
66,2240.672087072833
67,2355.362306393475
68,2309.355845838929
69,2296.143563056485
70,2267.687003175274
71,2215.72798525053
72,2177.114622607894
73,2157.673717560191
74,2141.362697284035
75,2123.681182993306
76,2118.508039393181
77,2117.892908617383
78,2117.173696362064
79,2116.412826235208


==> data/VanishingSphere_k1_Agg0.1/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 3.20e+02


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 3.20e+02


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.04e+04
Maximum value: 2.95e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.04e+04
Maximum value: 2.95e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.67e+03
Maximum value: 2.63e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.67e+03
Maximum value: 2.63e+03




==> data/VanishingSphere_k1_Agg0.2/AggNoForA.csv <==
File Index,AggNo
0,336
1,384
2,392
3,368
4,392
5,368
6,392
7,392
8,336
9,384
10,312
11,288
12,336
13,312
14,312
15,264
16,264
17,312
18,248
19,176
20,200
21,248
22,200
23,216
24,192
25,216
26,120
27,144
28,192
29,144
30,144
31,120
32,168
33,128
34,128
35,128
36,128
37,80
38,104
39,96
40,96
41,96
42,120
43,72
44,72
45,24
46,72
47,72
48,48
49,56
50,80
51,32
52,32
53,56
54,24
55,24
56,24
57,24
58,24
59,24
60,24
61,24
62,0
63,0
64,8
65,8
66,8
67,8
68,8
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/VanishingSphere_k1_Agg0.2/AggNoForCombinedA.csv <==
AggNo
432
528
568
520
440
416
512
512
384
480
456
360
384
360
408
312
312
408
256
224
248
296
248
288
192
288
144
192
216
192
144
168
216
160
176
128
152
80
128
144
96
120
144
96
72
24
120
72
48
64
104
32
32
80
24
24
24
24
48
24
24
24
0
0
16
8
8
8
8
0
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.2/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,83065.05348561044
1,85875.99269699158
2,88758.18718469389
3,89410.23010103272
4,83959.735608983
5,99448.3365689804
6,104898.0230500518
7,62066.99416290659
8,66256.36607701644
9,67659.23549611711
10,76557.21994323377
11,85513.45811064591
12,51143.26004602029
13,55602.67615516949
14,61593.09052258568
15,70969.91484191525
16,86892.5413305135
17,103913.4560723099
18,59587.63570858666
19,68871.77486577349
20,73713.79446131874
21,50175.87868456746
22,62941.8336483716
23,82132.46888490078
24,104092.7673105061
25,59235.43040056626
26,79258.53639824121
27,117504.1181943565
28,63783.86727434979
29,81960.3579441328
30,51480.42026093817
31,74445.00394115552
32,45769.1690658177
33,65902.25093080607
34,101993.6301885531
35,55074.48104551321
36,91130.87539428436
37,55621.43866454483
38,37750.70880810459
39,57059.95059322273
40,36975.3763027356
41,57416.79899026367
42,36840.58126666287
43,67713.41978883282
44,41686.44615679736
45,83502.57032912048
46,49495.86606862384
47,33104.14497061441
48,64434.19756183857
49,42783.39005355028
50,30144.40562046111
51,59261.31541669845
52,37601.71977866683
53,26973.79152610742
54,68801.5472869774
55,41161.89940297757
56,28267.01409451984
57,21117.0962538044
58,58483.63844426689
59,36299.42379074865
60,23852.43280050171
61,17596.73346813598
62,73603.95845921455
63,44124.84212059931
64,30460.34141770762
65,23262.3015120287
66,20454.98511190708
67,21394.56762531761
68,18127.22138778216
69,77334.39936290027
70,56365.09275506219
71,27813.1047653756
72,17932.06587260733
73,13926.13706754005
74,11784.35757382007
75,10827.30306516071
76,10447.04580350123
77,10439.21379129685
78,10431.0739544106
79,10423.33638995619


==> data/VanishingSphere_k1_Agg0.2/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2138.007378671198
1,2125.040543741053
2,2207.466608341657
3,1912.534397898658
4,2164.2716602814
5,2271.513747518366
6,2241.550835018622
7,2042.770583272098
8,2201.471555303206
9,2092.460474733121
10,1815.224620944322
11,2203.625057831837
12,2244.240746563165
13,2228.148600919195
14,2280.832247879003
15,2348.199093290645
16,2439.076532970152
17,2373.263821948507
18,1449.632210870788
19,2324.863685780889
20,2504.816975633517
21,2463.54704923015
22,1934.956098712181
23,2372.877338970375
24,2248.599231171881
25,2110.405242849444
26,1493.696981686792
27,2340.128355670211
28,2197.444618337272
29,2284.063705950743
30,2473.615305194005
31,2131.843982593207
32,2470.001781934794
33,2419.610976304576
34,2263.845647161867
35,2234.390332317207
36,2425.98897974186
37,2499.105409326247
38,2492.500370470985
39,1871.35544693403
40,2282.883264864929
41,2562.72720985683
42,2504.565383491187
43,2458.163773177203
44,2453.080296715455
45,2270.712842223516
46,2384.29971958225
47,2427.963849191542
48,2189.283365377923
49,2413.324172412973
50,2385.403293729677
51,2384.029393550992
52,2452.334766442987
53,2526.337364375644
54,2005.125514784375
55,2369.951972190811
56,2411.793960822898
57,2414.965211790195
58,2380.669965823448
59,2379.09850740051
60,2339.46069789977
61,2306.956849480908
62,2344.634617559532
63,2290.674112763708
64,2285.420968180216
65,2264.478043965632
66,2240.461346985589
67,2355.110056280128
68,2452.652918792866
69,2295.75890998013
70,2267.380553740436
71,2215.389943456181
72,2176.762107900023
73,2157.269515583922
74,2143.69145320457
75,2125.666093229907
76,2120.412386921626
77,2119.469750165862
78,2117.022735841443
79,2116.217841183293


==> data/VanishingSphere_k1_Agg0.2/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 3.92e+02


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 3.92e+02


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.04e+04
Maximum value: 1.18e+05


File: MassMtxCondNo_data.csv
Minimum value: 1.04e+04
Maximum value: 1.18e+05


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.45e+03
Maximum value: 2.56e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.45e+03
Maximum value: 2.56e+03




==> data/VanishingSphere_k1_Agg0.3/AggNoForA.csv <==
File Index,AggNo
0,528
1,480
2,464
3,488
4,416
5,416
6,440
7,512
8,416
9,432
10,432
11,384
12,336
13,312
14,360
15,360
16,312
17,360
18,248
19,296
20,224
21,248
22,248
23,272
24,216
25,264
26,240
27,168
28,216
29,192
30,144
31,192
32,168
33,200
34,176
35,128
36,152
37,80
38,104
39,96
40,96
41,96
42,120
43,144
44,72
45,72
46,72
47,72
48,72
49,56
50,80
51,32
52,32
53,56
54,32
55,24
56,24
57,24
58,24
59,24
60,24
61,24
62,24
63,0
64,8
65,8
66,8
67,8
68,8
69,8
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/VanishingSphere_k1_Agg0.3/AggNoForCombinedA.csv <==
AggNo
624
624
640
640
464
464
560
632
464
528
576
456
384
360
456
408
360
456
256
344
272
296
296
344
216
336
264
216
240
240
144
240
216
232
224
128
176
80
128
144
96
120
144
168
72
72
120
72
72
64
104
32
32
80
32
24
24
24
48
24
24
24
24
0
16
8
8
8
8
8
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.3/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,46602.71626529846
1,49583.6583058203
2,50661.38258580365
3,52745.89844852682
4,52241.68053180012
5,54935.31428156505
6,56166.50132684835
7,56624.46083229291
8,62592.07800886974
9,42399.94750838951
10,40896.09056548999
11,47360.41332417983
12,51141.89862618449
13,55601.52955953245
14,59986.2115301978
15,41210.295185891
16,44737.74788813038
17,50745.03225813468
18,59587.64522303949
19,39780.51438414527
20,44409.63646450626
21,50177.16726480941
22,59682.40600179851
23,40904.33012203769
24,47828.94627965515
25,54817.02753969066
26,39781.62370943886
27,48163.28514367408
28,57577.90530902193
29,39437.0560227871
30,51481.47341617634
31,34167.88881114239
32,45770.44080131673
33,31468.83630321797
34,42246.56119290999
35,55075.22624610858
36,35295.95711176579
37,55621.84432576525
38,37750.97936450764
39,57060.39944565271
40,36975.73142851312
41,57417.08318818628
42,36841.05201113946
43,26410.41987020206
44,41661.36351441432
45,28952.44216987432
46,49496.44513816535
47,33104.87693248854
48,23283.03936548448
49,42782.95488976912
50,30144.97076417106
51,59261.5926202355
52,37602.02615376695
53,26974.29916428829
54,59777.180202516
55,41162.1373478845
56,28267.33516706345
57,21117.44536496217
58,58483.84943673821
59,36299.5391268352
60,23841.88068362704
61,17596.83469564939
62,14153.71103106396
63,44126.34394623045
64,30460.0852981083
65,23262.57159101697
66,20454.98395173789
67,21394.5859647089
68,18127.26309238622
69,14795.32168326467
70,56531.76329172508
71,27896.97237060202
72,17932.3146794009
73,13846.22750479403
74,11784.51137073807
75,10827.52575139218
76,10447.88140586768
77,10439.99873912036
78,10431.81112761272
79,10423.92242908131


==> data/VanishingSphere_k1_Agg0.3/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2234.803005361439
1,2284.589235946219
2,2334.679124864484
3,2236.198745297547
4,2223.848434925581
5,2235.458274729731
6,1807.55905882251
7,2326.012422502536
8,2307.74357072651
9,2133.635844661024
10,2312.026716522696
11,2302.690211237717
12,2244.102508580024
13,2227.936836480112
14,2480.82676777386
15,2189.627235445711
16,2347.819654719816
17,1953.587527423087
18,1449.623898150412
19,2378.417725961402
20,2323.078485146148
21,2178.069127250913
22,2078.801984041869
23,2259.84623849193
24,2068.575098085217
25,2283.649945215258
26,2389.583273507156
27,2438.641727816159
28,2805.137537692686
29,2246.507508000712
30,2473.753452195156
31,2656.455168113845
32,2470.180717080275
33,2384.516454167845
34,2418.61744390944
35,2234.513837998134
36,2430.524754977737
37,2504.709226210755
38,2404.509363932346
39,1871.432459503352
40,2231.352865524027
41,2562.816381141246
42,2504.747983065576
43,2275.909495597696
44,2453.25197945867
45,2129.039413702781
46,2384.507144549903
47,2428.173802855702
48,2460.740383702654
49,2413.476087089765
50,2394.706258151254
51,2384.227709854578
52,2452.521677922168
53,2526.529765276447
54,2578.332456614317
55,2370.157231955458
56,2411.980057105333
57,2415.076219719844
58,2380.841917197416
59,2379.271520052687
60,2359.586411863866
61,2306.776924972222
62,2329.070294119068
63,2290.386876493178
64,2285.122984918012
65,2264.159163975437
66,2240.122955529856
67,2354.711991025375
68,2452.212803538337
69,2495.733788280993
70,2266.906294687916
71,2214.895147999044
72,2176.253123453856
73,2156.725385456068
74,2143.155113859992
75,2125.111636383715
76,2118.206844084038
77,2117.543282614331
78,2116.781400866746
79,2089.008028524398


==> data/VanishingSphere_k1_Agg0.3/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 5.28e+02


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 5.28e+02


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.04e+04
Maximum value: 6.26e+04


File: MassMtxCondNo_data.csv
Minimum value: 1.04e+04
Maximum value: 6.26e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.45e+03
Maximum value: 2.81e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.45e+03
Maximum value: 2.81e+03




==> data/VanishingSphere_k1_Agg0.4/AggNoForA.csv <==
File Index,AggNo
0,600
1,672
2,560
3,560
4,536
5,464
6,536
7,560
8,440
9,432
10,432
11,504
12,432
13,384
14,408
15,360
16,360
17,408
18,368
19,296
20,248
21,272
22,296
23,272
24,272
25,288
26,240
27,288
28,240
29,192
30,192
31,192
32,240
33,200
34,176
35,176
36,152
37,152
38,104
39,152
40,96
41,120
42,120
43,144
44,72
45,72
46,120
47,72
48,72
49,56
50,80
51,80
52,32
53,56
54,56
55,24
56,24
57,24
58,48
59,24
60,24
61,24
62,24
63,0
64,8
65,8
66,8
67,8
68,8
69,8
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/VanishingSphere_k1_Agg0.4/AggNoForCombinedA.csv <==
AggNo
696
816
736
712
584
512
656
680
488
528
576
576
480
432
504
408
408
504
376
344
296
320
344
344
272
360
264
336
264
240
192
240
288
232
224
176
176
152
128
200
96
144
144
168
72
72
168
72
72
64
104
80
32
80
56
24
24
24
72
24
24
24
24
0
16
8
8
8
8
8
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.4/AggNoForSolveIncrementForA.csv <==
AggNo
96
144
176
152
48
48
120
120
48
96
144
72
48
48
96
48
48
96
8
48
48
48
48
72
0
72
24
48
24
48
0
48
48
32
48
0
24
0
24
48
0
24
24
24
0
0
48
0
0
8
24
0
0
24
0
0
0
0
24
0
0
0
0
0
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.4/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,34182.80186781441
1,32516.47568758559
2,34854.4925506299
3,35386.02445866438
4,36224.80806445857
5,35794.84442148345
6,37119.65333978361
7,37650.58615513263
8,40536.34887111786
9,42400.15790130209
10,40896.27983690494
11,27770.53589276766
12,33385.23506979444
13,35162.94324302937
14,38200.1217475567
15,41382.89784027911
16,41774.33554614048
17,31291.60444430357
18,33815.62848584516
19,39780.25474533603
20,42758.75848581249
21,30965.82514399132
22,35630.7290245139
23,40904.31168638758
24,29603.70975713509
25,32350.40156429182
26,39410.69224296234
27,28635.23308842638
28,33323.13190411484
29,39437.25765261305
30,27665.47957415756
31,34035.85023824844
32,25067.54553493409
33,31470.10540978807
34,42365.08194433524
35,30772.05780718101
36,35296.11500140918
37,25409.72314349625
38,37751.17922996931
39,27133.12430869981
40,36818.90648558849
41,26352.26619809089
42,36855.96866594075
43,26397.22611789271
44,41661.9752457933
45,28952.80107060336
46,21411.22738391298
47,33106.85493732717
48,23312.71216293642
49,42819.84808074893
50,30145.31701637192
51,23272.19157239455
52,37600.96491645004
53,26974.91149813599
54,20937.42542675314
55,41162.00087043132
56,28267.71462240606
57,21117.6742575625
58,16639.35154723114
59,36297.9798488355
60,23841.95553128375
61,17596.90461494919
62,14153.99308966896
63,44136.07609463219
64,30462.95056783352
65,23191.43276981113
66,20455.10882765849
67,21450.9549511359
68,18121.22145290291
69,14795.42774089483
70,56366.33169167996
71,27814.21305670407
72,17932.42329536354
73,13926.49203673572
74,11784.61064022137
75,10827.64447821074
76,10448.88997758831
77,10440.95434602534
78,10432.71688153872
79,10424.67469039061


==> data/VanishingSphere_k1_Agg0.4/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2100.985509121957
1,2149.296492690617
2,2285.503010904992
3,2145.051917967021
4,2260.996770910611
5,2282.292722080761
6,2207.218774966657
7,2433.517031037023
8,2642.067970028317
9,2479.615288769591
10,2116.097287885191
11,1756.046639233878
12,1844.444882132047
13,2648.529461601312
14,2020.695899254759
15,2221.985015121637
16,2038.65339415094
17,2496.748652405985
18,1626.258226866731
19,1931.811655232613
20,2351.337102334016
21,2321.585404396763
22,2506.109595219184
23,1951.736377641519
24,2452.332171665965
25,2106.234554939017
26,1887.332992708357
27,2419.742561179965
28,2508.201117548517
29,2464.650583161696
30,2092.95819264278
31,2383.180161361349
32,2615.090191771117
33,2502.261788847916
34,2294.431259676242
35,2282.066284622874
36,2319.783610964353
37,2520.725679457466
38,2718.982813229351
39,2630.726352526163
40,2194.711226996931
41,2425.245791034537
42,2576.912183960504
43,2331.888882530465
44,2453.522395943606
45,2487.248211789718
46,2517.192435385335
47,2428.428021879915
48,2460.995484795445
49,2413.712132104018
50,2385.841272264085
51,2415.958473622637
52,2452.804305190323
53,2526.805574976177
54,2593.80303211339
55,2370.355673797771
56,2412.235893887045
57,2446.988782908968
58,2505.285031659286
59,2379.487357696745
60,2359.818995795812
61,2306.638986804831
62,2328.927921653085
63,1755.286625813243
64,2284.887326007764
65,2263.899473489968
66,2239.827310675772
67,2354.368351663875
68,2451.814589573961
69,2495.293536199651
70,2266.484186777486
71,2214.455495460688
72,2175.782751629835
73,2153.583553925731
74,2140.182364908725
75,2122.459792882444
76,2118.052040059918
77,2117.362826503093
78,2089.428944081458
79,2089.331647671988


==> data/VanishingSphere_k1_Agg0.4/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 6.72e+02


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 6.72e+02


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.04e+04
Maximum value: 5.64e+04


File: MassMtxCondNo_data.csv
Minimum value: 1.04e+04
Maximum value: 5.64e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.63e+03
Maximum value: 2.72e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.63e+03
Maximum value: 2.72e+03




==> data/VanishingSphere_k1_Agg0.5/AggNoForA.csv <==
File Index,AggNo
0,744
1,744
2,752
3,656
4,608
5,584
6,584
7,656
8,608
9,536
10,480
11,504
12,432
13,480
14,480
15,456
16,408
17,408
18,416
19,416
20,344
21,272
22,320
23,368
24,272
25,288
26,312
27,288
28,240
29,240
30,192
31,240
32,240
33,200
34,248
35,176
36,200
37,152
38,176
39,152
40,152
41,120
42,144
43,144
44,144
45,72
46,120
47,96
48,72
49,80
50,80
51,80
52,80
53,56
54,56
55,56
56,24
57,24
58,48
59,48
60,24
61,24
62,24
63,24
64,8
65,8
66,8
67,8
68,8
69,8
70,8
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/VanishingSphere_k1_Agg0.5/AggNoForCombinedA.csv <==
AggNo
840
888
928
808
656
632
704
776
656
632
624
576
480
528
576
504
456
504
424
464
392
320
368
440
272
360
336
336
264
288
192
288
288
232
296
176
224
152
200
200
152
144
168
168
144
72
168
96
72
88
104
80
80
80
56
56
24
24
72
48
24
24
24
24
16
8
8
8
8
8
8
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.5/AggNoForSolveIncrementForA.csv <==
AggNo
96
144
176
152
48
48
120
120
48
96
144
72
48
48
96
48
48
96
8
48
48
48
48
72
0
72
24
48
24
48
0
48
48
32
48
0
24
0
24
48
0
24
24
24
0
0
48
0
0
8
24
0
0
24
0
0
0
0
24
0
0
0
0
0
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0.5/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,22184.86618694647
1,23060.68847357701
2,21916.06791958048
3,23100.46465635772
4,23039.75862405477
5,24922.11561635027
6,23701.87696749796
7,24080.66719817678
8,24699.66313091352
9,27072.88188789341
10,27067.75902521122
11,25585.91168554157
12,31031.22612392855
13,22563.54928523785
14,23781.25470934
15,25111.63001697316
16,26565.81207993041
17,28995.41391979675
18,21456.155880285
19,22747.54312977688
20,26947.10688516818
21,28474.57545283269
22,20669.39298146647
23,21694.80719835992
24,27410.88935135725
25,30254.75572337034
26,22022.91718490352
27,26291.24807389135
28,30959.35723645837
29,22607.82714716053
30,26199.65910749832
31,19467.08002585321
32,23255.88300932824
33,29658.10467780595
34,21303.08867408236
35,28854.13338149344
36,22142.49613727672
37,23979.22570578612
38,18936.35686956665
39,25548.13719399506
40,19605.84882870039
41,24889.19582134822
42,19171.65042262111
43,25110.17437461796
44,19397.37946194822
45,27646.78011416146
46,20250.40010769675
47,31512.80214933599
48,22284.7901936261
49,16926.98359317586
50,29008.77949076971
51,22448.83156356171
52,18560.77798266942
53,25883.67892899627
54,20043.912257098
55,16396.53505802726
56,27516.69411195403
57,20436.1983657387
58,16031.05487131553
59,13622.6787736338
60,23130.36173679818
61,17001.41535822783
62,13569.83016399153
63,12416.74325937051
64,29844.42272866038
65,22741.89181665865
66,19834.91319980182
67,20772.55014349607
68,17767.0853928521
69,14513.29667066084
70,13396.93744243031
71,27540.42156198205
72,17664.83017752698
73,13619.133458222
74,11575.18335020064
75,10616.87416152246
76,10174.84162555361
77,9966.097490425407
78,9905.258743236787
79,9888.636946295432


==> data/VanishingSphere_k1_Agg0.5/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2090.200570188739
1,1847.14990373728
2,1962.367459352378
3,2248.536696948351
4,2199.82448284156
5,2250.361269837206
6,2158.957037258112
7,2330.935278795883
8,2270.389958142759
9,2198.155808326503
10,2117.764668835733
11,1864.772606205941
12,2133.277473945877
13,2231.466836567712
14,1612.74406915437
15,1876.033627764459
16,2192.157588754694
17,2246.800101978754
18,2297.210623899925
19,2256.859237219933
20,2210.786628652472
21,2044.864118153117
22,2362.662317001962
23,2396.384669730432
24,1593.825650893823
25,2196.76743781
26,2187.987678052822
27,2047.213510954449
28,2355.761315908771
29,2164.536694899333
30,2310.862806475003
31,1320.824487784709
32,2488.953712383
33,2309.985467854742
34,2461.428855881033
35,2240.668956949785
36,2186.335440026539
37,2389.895188139169
38,2358.184637315717
39,2418.103758888008
40,2560.297777386551
41,2364.808590956197
42,2381.210803339203
43,2492.682284649892
44,2531.755253082659
45,2354.132104148064
46,2464.959867088247
47,2376.001949655969
48,2301.528125095856
49,2425.305849939804
50,2318.45829319299
51,2225.695583145979
52,2366.190130993017
53,2466.526810009454
54,2530.413728244022
55,2576.06660845934
56,2357.53342333966
57,2404.387402229679
58,2446.933851706448
59,2300.895201304174
60,2305.798723071367
61,2273.270601546191
62,2299.963839797672
63,2323.350321432964
64,2259.647524560162
65,2234.747405344507
66,2209.906955811467
67,2325.192383781643
68,2427.081132536739
69,2472.83802632015
70,2499.752725452992
71,2184.744601995285
72,2146.571799033073
73,2140.242248292159
74,2127.890938300086
75,1768.702207048956
76,1754.925264553586
77,2090.758571618927
78,2090.751406658281
79,2090.753271005657


==> data/VanishingSphere_k1_Agg0.5/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 7.52e+02


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 7.52e+02


File: MassMtxCondNo_data-raw.csv
Minimum value: 9.89e+03
Maximum value: 3.15e+04


File: MassMtxCondNo_data.csv
Minimum value: 9.89e+03
Maximum value: 3.15e+04


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.32e+03
Maximum value: 2.58e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.32e+03
Maximum value: 2.58e+03




==> data/VanishingSphere_k1_Agg0/AggNoForA.csv <==
File Index,AggNo
0,0
1,96
2,56
3,0
4,0
5,0
6,0
7,0
8,0
9,96
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0


==> data/VanishingSphere_k1_Agg0/AggNoForCombinedA.csv <==
AggNo
96
240
232
152
48
48
120
120
48
192
144
72
48
48
96
48
48
96
8
48
48
48
48
72
0
72
24
48
24
48
0
48
48
32
48
0
24
0
24
48
0
24
24
24
0
0
48
0
0
8
24
0
0
24
0
0
0
0
24
0
0
0
0
0
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/VanishingSphere_k1_Agg0/MassMtxCondNo_data.csv <==
File Index,MassMtxCondNo
0,2422764.067294714
1,9232592.07067054
2,10404708.14224914
3,14016552.83769049
4,12724557.78915251
5,17047271.97802664
6,26569116.41265708
7,52624849.5352219
8,5899372.377450272
9,1077628.696597124
10,13575812.11432572
11,30652422.42520546
12,195901924.6171138
13,9298913.845234664
14,23897764.06298555
15,7328904.286193797
16,11978853.18148924
17,47277528.04981522
18,6992439.2320955
19,29343816.79848207
20,6035531.079853367
21,28105135.45511758
22,8332469.495398161
23,3486786.69356811
24,685029.7084420624
25,6267885.998091804
26,21019974.43975819
27,7943135.691125654
28,608191551.8043113
29,2450208.232552442
30,614519.2835024792
31,5818962.230368373
32,3249980.633743414
33,65604186.88278831
34,23520282.68800988
35,1459530.410133687
36,7615798.793200662
37,1018690.03613662
38,5225343.594328826
39,5293852.901135101
40,808037.4871231032
41,4928082.592985043
42,4905662.28380957
43,5693656.909494016
44,894501.6668898902
45,358654.6395595761
46,35143587.29696769
47,2820614.97019107
48,461573.3786639318
49,3536679.949727664
50,9714488.320710354
51,1984493.348099006
52,383976.1352095749
53,6078142.405081309
54,1667511.398471911
55,341965.7394567396
56,153639.7642597675
57,92015.17387172638
58,3918166.443944627
59,1041912.306950148
60,334144.373351598
61,148629.3869155299
62,73602.67152004357
63,44123.07411308937
64,13782907.96691792
65,1215497.089505445
66,529190.0351581456
67,388054.2224091399
68,140582.222776767
69,77332.36145037993
70,56529.48733677747
71,27895.87450456011
72,17931.7367438168
73,13845.42166392864
74,11783.95923950346
75,10826.78585119358
76,10445.36652519879
77,10437.6975927675
78,10429.71114666417
79,10422.10598697801


==> data/VanishingSphere_k1_Agg0/TotCondNo-Vars0.1.2.3_data.csv <==
File Index,TotCondNo-Vars0.1.2.3
0,2041.225347171225
1,1797.50268731835
2,2113.584366906489
3,1603.731462415494
4,2067.521353075654
5,2500.295300111414
6,2489.788724436938
7,2088.744166076904
8,2562.288884953934
9,2150.618777490991
10,2325.971720942416
11,2147.333978042286
12,2311.453083659696
13,2376.003383710589
14,2165.727622970805
15,2286.167088566473
16,2597.060019911209
17,2184.410006126026
18,2234.914639655869
19,2292.96053923429
20,2106.779208433108
21,2340.143872418805
22,2026.12512402453
23,2293.956481253865
24,2293.004872106355
25,2305.145317687195
26,2593.507706668982
27,2330.127037906313
28,2111.411615513405
29,2085.963465084338
30,2097.43962276092
31,2480.30722523389
32,2455.422061277623
33,2500.36049583333
34,2804.881834286476
35,2451.002007085337
36,2432.530517268679
37,2430.833634669038
38,2061.078450083951
39,2470.886840911974
40,2441.855239718245
41,2472.747745707954
42,2146.107253936376
43,2443.560058067858
44,2340.798677572954
45,2295.952618287411
46,2431.944733133214
47,2438.998229174663
48,2438.870508312876
49,2444.709866239099
50,2428.048617756282
51,2474.301506348466
52,2517.043193993292
53,2420.005155962726
54,2374.625806120296
55,2387.007367299872
56,2389.328013740218
57,2385.102622469012
58,1461.678579716357
59,1491.371362174175
60,1535.397552297482
61,1520.808808925831
62,1471.455222408146
63,1438.1412936967
64,2272.108919079071
65,2240.890180907581
66,2272.833690180146
67,2305.9019272921
68,2309.439178556891
69,2296.261988617741
70,2267.834493791456
71,2215.919260671846
72,2177.315744201383
73,2157.910714918761
74,2144.330479905731
75,2126.367649287894
76,2120.66562963679
77,2119.772675394262
78,2118.784449523366
79,2116.487801772921


==> data/VanishingSphere_k1_Agg0/minMax.txt <==
File: AggNoForA-raw.csv
Minimum value: 0.00e+00
Maximum value: 9.60e+01


File: AggNoForA.csv
Minimum value: 0.00e+00
Maximum value: 9.60e+01


File: MassMtxCondNo_data-raw.csv
Minimum value: 1.04e+04
Maximum value: 6.08e+08


File: MassMtxCondNo_data.csv
Minimum value: 1.04e+04
Maximum value: 6.08e+08


File: TotCondNo-Vars0-raw.csv
Minimum value: 1.44e+03
Maximum value: 2.80e+03


File: TotCondNo-Vars0.1.2.3_data.csv
Minimum value: 1.44e+03
Maximum value: 2.80e+03



